State and Parameter Estimation for Affine Nonlinear Systems

Real-world control applications in complex and uncertain environments require adaptability to handle model uncertainties and robustness against disturbances. This paper presents an online, output-feedback, critic-only, model-based reinforcement learning architecture that simultaneously learns and implements an optimal controller while maintaining stability during the learning phase. Using multiplier matrices, a convenient way to search for observer gains is designed along with a controller that learns from simulated experience to ensure stability and convergence of trajectories of the closed-loop system to a neighborhood of the origin. Local uniform ultimate boundedness of the trajectories is established using a Lyapunov-based analysis and demonstrated through simulation results, under mild excitation conditions.

==> data/downsampledThetaTilde.dat <==
   0.0000000e+00   1.0000000e+00  -1.0000000e+00  -5.0000000e-01   5.0000000e-01
   2.0000000e-01   1.0000000e+00  -1.0000000e+00  -5.0000000e-01   5.0000000e-01
   4.0000000e-01   1.0000000e+00  -1.0000000e+00  -5.0000000e-01   5.0000000e-01
   6.0000000e-01   1.0000000e+00  -1.0000000e+00  -5.0000000e-01   5.0000000e-01
   8.0000000e-01   1.0000000e+00  -1.0000000e+00  -5.0000000e-01   5.0000000e-01
   1.0000000e+00   1.0000000e+00  -1.0000000e+00  -5.0000000e-01   5.0000000e-01
   1.2000000e+00   1.0000000e+00  -1.0000000e+00  -5.0000000e-01   5.0000000e-01
   1.4000000e+00   1.0000000e+00  -1.0000000e+00  -5.0000000e-01   5.0000000e-01
   1.6000000e+00   1.0000000e+00  -1.0000000e+00  -5.0000000e-01   5.0000000e-01
   1.8000000e+00   1.0000000e+00  -1.0000000e+00  -5.0000000e-01   5.0000000e-01
   2.0000000e+00   1.0000000e+00  -1.0000000e+00  -5.0000000e-01   5.0000000e-01
   2.2000000e+00   1.0000000e+00  -1.0000000e+00  -5.0000000e-01   5.0000000e-01
   2.4000000e+00   1.0000000e+00  -1.0000000e+00  -5.0000000e-01   5.0000000e-01
   2.6000000e+00   1.0000000e+00  -1.0000000e+00  -5.0000000e-01   5.0000000e-01
   2.8000000e+00   1.0000000e+00  -1.0000000e+00  -5.0000000e-01   5.0000000e-01
   3.0000000e+00   1.0000000e+00  -1.0000000e+00  -5.0000000e-01   5.0000000e-01
   3.2000000e+00   1.0000000e+00  -1.0000000e+00  -5.0000000e-01   5.0000000e-01
   3.4000000e+00   1.0000000e+00  -1.0000000e+00  -5.0000000e-01   5.0000000e-01
   3.6000000e+00   1.0000000e+00  -1.0000000e+00  -5.0000000e-01   5.0000000e-01
   3.8000000e+00   1.0000000e+00  -1.0000000e+00  -5.0000000e-01   5.0000000e-01
   4.0000000e+00   1.0000000e+00  -1.0000000e+00  -5.0000000e-01   5.0000000e-01
   4.2000000e+00   1.0000000e+00  -1.0000000e+00  -5.0000000e-01   5.0000000e-01
   4.4000000e+00   1.0000000e+00  -1.0000000e+00  -5.0000000e-01   5.0000000e-01
   4.6000000e+00   5.3955751e-01  -5.2024054e-01  -7.7877721e-01   8.3080583e-02
   4.8000000e+00   5.3345660e-01   1.1114984e-01  -9.6231447e-01   6.3414656e-01
   5.0000000e+00   5.3345660e-01   1.0779566e-01  -1.1528417e+00   7.3450222e-01
   5.2000000e+00   5.3345660e-01   7.3513826e-02  -1.3225074e+00   8.0144247e-01
   5.4000000e+00   5.3345660e-01   4.1504643e-02  -1.4722396e+00   8.5930757e-01
   5.6000000e+00   5.3345660e-01   1.3176093e-02  -1.6043222e+00   9.1027599e-01
   5.8000000e+00   5.3345660e-01  -1.1831036e-02  -1.7208179e+00   9.5524930e-01
   6.0000000e+00   5.3345660e-01  -3.3885811e-02  -1.8235778e+00   9.9491370e-01
   6.2000000e+00   5.3345660e-01  -5.3315159e-02  -1.9142376e+00   1.0298663e+00
   6.4000000e+00   5.3345660e-01  -7.0468940e-02  -1.9941942e+00   1.0607187e+00
   6.6000000e+00   5.3345660e-01  -8.5605725e-02  -2.0647169e+00   1.0879412e+00
   6.8000000e+00   5.3345660e-01  -9.8922893e-02  -2.1269488e+00   1.1119050e+00
   7.0000000e+00   5.3345660e-01  -1.1072478e-01  -2.1818000e+00   1.1331199e+00
   7.2000000e+00  -3.1264621e-02  -3.7640399e-01  -2.3186776e+00   2.6836246e-01
   7.4000000e+00  -8.1149799e-02  -6.3716585e-01  -2.3726607e+00   2.7262426e-01
   7.6000000e+00  -8.1459033e-02  -7.3862890e-01  -2.4495297e+00   2.8182821e-01
   7.8000000e+00  -8.1460950e-02  -7.8593732e-01  -2.5220188e+00   2.9102617e-01
   8.0000000e+00  -8.1460962e-02  -8.1313022e-01  -2.5837413e+00   2.9903481e-01
   8.2000000e+00  -8.1460962e-02  -8.3157103e-01  -2.6345076e+00   3.0564943e-01
   8.4000000e+00  -8.1460962e-02  -8.4532475e-01  -2.6757230e+00   3.1103252e-01
   8.6000000e+00  -8.1460962e-02  -8.5605240e-01  -2.7090178e+00   3.1538346e-01
   8.8000000e+00  -8.1460962e-02  -8.6458068e-01  -2.7358597e+00   3.1890577e-01
   9.0000000e+00  -8.1460962e-02  -8.7141249e-01  -2.7574895e+00   3.2170349e-01
   9.2000000e+00  -8.1460962e-02  -8.7690322e-01  -2.7749022e+00   3.2401357e-01
   9.4000000e+00  -8.1460962e-02  -8.8132042e-01  -2.7889306e+00   3.2582672e-01
   9.6000000e+00  -8.1460962e-02  -8.8487651e-01  -2.8002226e+00   3.2731823e-01
   9.8000000e+00  -8.1460962e-02  -8.8773923e-01  -2.8093199e+00   3.2848626e-01
   1.0000000e+01  -8.1460962e-02  -8.9004467e-01  -2.8166401e+00   3.2946476e-01
   1.0200000e+01  -8.1460962e-02  -8.9190090e-01  -2.8225361e+00   3.3024109e-01
   1.0400000e+01  -8.1460962e-02  -8.9339548e-01  -2.8272845e+00   3.3085948e-01
   1.0600000e+01  -8.1460962e-02  -8.9459870e-01  -2.8311112e+00   3.3133441e-01
   1.0800000e+01  -8.1460962e-02  -8.9556808e-01  -2.8341863e+00   3.3176351e-01
   1.1000000e+01  -8.1460962e-02  -8.9634823e-01  -2.8366673e+00   3.3207255e-01
   1.1200000e+01  -8.1460962e-02  -8.9697680e-01  -2.8386606e+00   3.3235457e-01
   1.1400000e+01  -8.1460962e-02  -8.9748272e-01  -2.8402683e+00   3.3256205e-01
   1.1600000e+01  -8.1460962e-02  -8.9788987e-01  -2.8415654e+00   3.3270936e-01
   1.1800000e+01  -8.1460962e-02  -8.9821801e-01  -2.8426065e+00   3.3285374e-01
   1.2000000e+01  -8.1460962e-02  -8.9848235e-01  -2.8434435e+00   3.3297957e-01
   1.2200000e+01  -8.1460962e-02  -8.9869479e-01  -2.8441223e+00   3.3304550e-01
   1.2400000e+01  -8.1460962e-02  -8.9886611e-01  -2.8446659e+00   3.3312007e-01
   1.2600000e+01  -8.1460962e-02  -8.9900421e-01  -2.8451018e+00   3.3319348e-01
   1.2800000e+01  -8.1460962e-02  -8.9911509e-01  -2.8454565e+00   3.3322550e-01
   1.3000000e+01  -8.1460962e-02  -8.9920461e-01  -2.8457394e+00   3.3327133e-01
   1.3200000e+01  -9.5738770e-02  -8.4561354e-01  -2.8840210e+00   3.0643785e-01
   1.3400000e+01  -1.0866277e-01  -6.7965108e-01  -3.0358981e+00   3.2705068e-01
   1.3600000e+01  -1.0903280e-01  -6.0251307e-01  -3.1643232e+00   3.4421720e-01
   1.3800000e+01  -1.0904340e-01  -5.6473780e-01  -3.2708369e+00   3.5835906e-01
   1.4000000e+01  -1.0904370e-01  -5.4478840e-01  -3.3583185e+00   3.6991815e-01
   1.4200000e+01  -1.0904371e-01  -5.3321477e-01  -3.4298027e+00   3.7935244e-01
   1.4400000e+01  -1.0904371e-01  -5.2581100e-01  -3.4880618e+00   3.8702223e-01
   1.4600000e+01  -1.0904371e-01  -5.2065838e-01  -3.5354717e+00   3.9327856e-01
   1.4800000e+01  -1.0904371e-01  -5.1684400e-01  -3.5740291e+00   3.9834498e-01
   1.5000000e+01  -1.0904371e-01  -5.1390534e-01  -3.6053725e+00   4.0246095e-01
   1.5200000e+01  -1.0904371e-01  -5.1158697e-01  -3.6308444e+00   4.0581894e-01
   1.5400000e+01  -1.0904371e-01  -5.0973310e-01  -3.6515441e+00   4.0854660e-01
   1.5600000e+01  -1.0904371e-01  -5.0823965e-01  -3.6683651e+00   4.1075877e-01
   1.5800000e+01  -1.0904371e-01  -5.0703174e-01  -3.6820334e+00   4.1255551e-01
   1.6000000e+01  -1.0904371e-01  -5.0605267e-01  -3.6931394e+00   4.1401624e-01
   1.6200000e+01  -1.0904371e-01  -5.0525819e-01  -3.7021634e+00   4.1520432e-01
   1.6400000e+01  -1.0904371e-01  -5.0461307e-01  -3.7094963e+00   4.1616577e-01
   1.6600000e+01  -1.0904371e-01  -5.0408912e-01  -3.7154531e+00   4.1695789e-01
   1.6800000e+01  -1.0904371e-01  -5.0366346e-01  -3.7202941e+00   4.1759484e-01
   1.7000000e+01  -1.0904371e-01  -5.0331763e-01  -3.7242275e+00   4.1811322e-01
   1.7200000e+01  -1.0904371e-01  -5.0303665e-01  -3.7274233e+00   4.1853664e-01
   1.7400000e+01  -1.0904371e-01  -5.0280833e-01  -3.7300208e+00   4.1887378e-01
   1.7600000e+01  -1.0904371e-01  -5.0262280e-01  -3.7321315e+00   4.1914707e-01
   1.7800000e+01  -1.0904371e-01  -5.0247211e-01  -3.7338451e+00   4.1938012e-01
   1.8000000e+01  -1.0904371e-01  -5.0234964e-01  -3.7352380e+00   4.1956473e-01
   1.8200000e+01  -1.0904371e-01  -5.0225008e-01  -3.7363715e+00   4.1970256e-01
   1.8400000e+01  -1.0904371e-01  -5.0216925e-01  -3.7372905e+00   4.1982972e-01
   1.8600000e+01  -1.0904371e-01  -5.0210356e-01  -3.7380375e+00   4.1992995e-01
   1.8800000e+01  -1.0904371e-01  -5.0205015e-01  -3.7386458e+00   4.2000254e-01
   1.9000000e+01  -1.0904371e-01  -5.0200678e-01  -3.7391388e+00   4.2007057e-01
   1.9200000e+01  -1.0904371e-01  -5.0197153e-01  -3.7395399e+00   4.2012200e-01
   1.9400000e+01  -1.0904371e-01  -5.0194292e-01  -3.7398650e+00   4.2016969e-01
   1.9600000e+01  -1.0904371e-01  -5.0191960e-01  -3.7401309e+00   4.2019526e-01
   1.9800000e+01  -1.0904371e-01  -5.0190071e-01  -3.7403457e+00   4.2022528e-01
   2.0000000e+01  -8.5411794e-02  -4.3859802e-01  -3.5504867e+00   4.1117006e-01
   2.0200000e+01  -8.4241204e-02  -4.0125955e-01  -3.3471768e+00   3.8470918e-01
   2.0400000e+01  -8.4219450e-02  -3.8895640e-01  -3.1832540e+00   3.6345055e-01
   2.0600000e+01  -8.4219046e-02  -3.8743715e-01  -3.0506311e+00   3.4631931e-01
   2.0800000e+01  -8.4219038e-02  -3.9018791e-01  -2.9431187e+00   3.3244236e-01
   2.1000000e+01  -8.4219038e-02  -3.9429715e-01  -2.8558627e+00   3.2117590e-01
   2.1200000e+01  -8.4219038e-02  -3.9851785e-01  -2.7849993e+00   3.1201297e-01
   2.1400000e+01  -8.4219038e-02  -4.0236247e-01  -2.7274225e+00   3.0458377e-01
   2.1600000e+01  -8.4219038e-02  -4.0568209e-01  -2.6806306e+00   2.9856075e-01
   2.1800000e+01  -8.4219038e-02  -4.0847204e-01  -2.6426005e+00   2.9365938e-01
   2.2000000e+01  -8.4219038e-02  -4.1078298e-01  -2.6116901e+00   2.8966346e-01
   2.2200000e+01  -8.4219038e-02  -4.1268171e-01  -2.5865633e+00   2.8642299e-01
   2.2400000e+01  -8.4219038e-02  -4.1423461e-01  -2.5661358e+00   2.8380586e-01
   2.2600000e+01  -8.4219038e-02  -4.1550150e-01  -2.5495318e+00   2.8166792e-01
   2.2800000e+01  -8.4219038e-02  -4.1653356e-01  -2.5360375e+00   2.7990515e-01
   2.3000000e+01  -8.4219038e-02  -4.1737334e-01  -2.5250627e+00   2.7851325e-01
   2.3200000e+01  -8.4219038e-02  -4.1805659e-01  -2.5161444e+00   2.7735552e-01
   2.3400000e+01  -8.4219038e-02  -4.1861227e-01  -2.5088961e+00   2.7640412e-01
   2.3600000e+01  -8.4219038e-02  -4.1906396e-01  -2.5030000e+00   2.7566023e-01
   2.3800000e+01  -8.4219038e-02  -4.1943118e-01  -2.4982067e+00   2.7505756e-01
   2.4000000e+01  -8.4219038e-02  -4.1972997e-01  -2.4943174e+00   2.7451183e-01
   2.4200000e+01  -8.4219038e-02  -4.1997256e-01  -2.4911468e+00   2.7413783e-01
   2.4400000e+01  -8.4219038e-02  -4.2016999e-01  -2.4885754e+00   2.7378716e-01
   2.4600000e+01  -8.4219038e-02  -4.2033045e-01  -2.4864843e+00   2.7350754e-01
   2.4800000e+01  -8.4219038e-02  -4.2046072e-01  -2.4847794e+00   2.7331904e-01
   2.5000000e+01  -8.4219038e-02  -4.2056686e-01  -2.4834005e+00   2.7311172e-01
   2.5200000e+01  -8.4219038e-02  -4.2065291e-01  -2.4822730e+00   2.7299364e-01
   2.5400000e+01  -8.4219038e-02  -4.2072291e-01  -2.4813576e+00   2.7288914e-01
   2.5600000e+01  -8.4219038e-02  -4.2077992e-01  -2.4806166e+00   2.7278016e-01
   2.5800000e+01  -8.4219038e-02  -4.2082632e-01  -2.4800160e+00   2.7267773e-01
   2.6000000e+01  -8.4219038e-02  -4.2086391e-01  -2.4795237e+00   2.7262551e-01
   2.6200000e+01  -8.4219038e-02  -4.2089444e-01  -2.4791231e+00   2.7258670e-01
   2.6400000e+01  -8.4219038e-02  -4.2091928e-01  -2.4787979e+00   2.7255050e-01
   2.6600000e+01  -8.4219038e-02  -4.2093955e-01  -2.4785358e+00   2.7250452e-01
   2.6800000e+01  -6.9478137e-02  -3.7662646e-01  -2.4306732e+00   2.8139071e-01
   2.7000000e+01  -6.5120542e-02  -3.1370758e-01  -2.3324025e+00   2.6847283e-01
   2.7200000e+01  -6.5004732e-02  -2.8663736e-01  -2.2528291e+00   2.5800194e-01
   2.7400000e+01  -6.5001653e-02  -2.7518813e-01  -2.1882701e+00   2.4950587e-01
   2.7600000e+01  -6.5001572e-02  -2.7050948e-01  -2.1358370e+00   2.4260979e-01
   2.7800000e+01  -6.5001570e-02  -2.6873564e-01  -2.0932285e+00   2.3700758e-01
   2.8000000e+01  -6.5001570e-02  -2.6818353e-01  -2.0585875e+00   2.3249909e-01
   2.8200000e+01  -6.5001570e-02  -2.6812496e-01  -2.0304324e+00   2.2877038e-01
   2.8400000e+01  -6.5001570e-02  -2.6824845e-01  -2.0075339e+00   2.2578787e-01
   2.8600000e+01  -6.5001570e-02  -2.6842392e-01  -1.9889170e+00   2.2334550e-01
   2.8800000e+01  -6.5001570e-02  -2.6859950e-01  -1.9737783e+00   2.2136344e-01
   2.9000000e+01  -6.5001570e-02  -2.6875673e-01  -1.9614722e+00   2.1972295e-01
   2.9200000e+01  -6.5001570e-02  -2.6889091e-01  -1.9514672e+00   2.1837547e-01
   2.9400000e+01  -6.5001570e-02  -2.6900273e-01  -1.9433196e+00   2.1737017e-01
   2.9600000e+01  -6.5001570e-02  -2.6909489e-01  -1.9366989e+00   2.1651954e-01
   2.9800000e+01  -6.5001570e-02  -2.6917042e-01  -1.9313228e+00   2.1576893e-01
   3.0000000e+01  -6.5001570e-02  -2.6923203e-01  -1.9269467e+00   2.1519268e-01
   3.0200000e+01  -6.5001570e-02  -2.6928226e-01  -1.9233899e+00   2.1471196e-01
   3.0400000e+01  -6.5001570e-02  -2.6932311e-01  -1.9204941e+00   2.1434735e-01
   3.0600000e+01  -6.5001570e-02  -2.6935637e-01  -1.9181418e+00   2.1403306e-01
   3.0800000e+01  -6.5001570e-02  -2.6938339e-01  -1.9162219e+00   2.1383065e-01
   3.1000000e+01  -6.5001570e-02  -2.6940541e-01  -1.9146690e+00   2.1360345e-01
   3.1200000e+01  -6.5001570e-02  -2.6942329e-01  -1.9134034e+00   2.1344004e-01
   3.1400000e+01  -6.5001570e-02  -2.6943788e-01  -1.9123814e+00   2.1325308e-01
   3.1600000e+01  -6.5001570e-02  -2.6944969e-01  -1.9115396e+00   2.1318310e-01
   3.1800000e+01  -6.5001570e-02  -2.6945931e-01  -1.9108595e+00   2.1309195e-01
   3.2000000e+01  -6.5001570e-02  -2.6946712e-01  -1.9103042e+00   2.1303533e-01
   3.2200000e+01  -6.5001570e-02  -2.6947348e-01  -1.9098550e+00   2.1297203e-01
   3.2400000e+01  -6.5001570e-02  -2.6947866e-01  -1.9094889e+00   2.1292680e-01
   3.2600000e+01  -6.5001570e-02  -2.6948286e-01  -1.9091908e+00   2.1289246e-01
   3.2800000e+01  -6.5001570e-02  -2.6948627e-01  -1.9089483e+00   2.1286556e-01
   3.3000000e+01  -6.5001570e-02  -2.6948910e-01  -1.9087588e+00   2.1278527e-01
   3.3200000e+01  -6.5001570e-02  -2.6949133e-01  -1.9085948e+00   2.1279506e-01
   3.3400000e+01  -6.5001570e-02  -2.6949317e-01  -1.9084642e+00   2.1278250e-01
   3.3600000e+01  -6.5001570e-02  -2.6949465e-01  -1.9083556e+00   2.1278934e-01
   3.3800000e+01  -6.5001570e-02  -2.6949586e-01  -1.9082695e+00   2.1277899e-01
   3.4000000e+01  -6.5001570e-02  -2.6949685e-01  -1.9082002e+00   2.1276610e-01
   3.4200000e+01  -6.5001570e-02  -2.6949767e-01  -1.9081445e+00   2.1274924e-01
   3.4400000e+01  -6.5001570e-02  -2.6949834e-01  -1.9081008e+00   2.1272437e-01
   3.4600000e+01  -6.5001570e-02  -2.6949885e-01  -1.9080610e+00   2.1273540e-01
   3.4800000e+01  -6.5001570e-02  -2.6949930e-01  -1.9080329e+00   2.1271297e-01
   3.5000000e+01  -6.5001570e-02  -2.6949964e-01  -1.9080067e+00   2.1272025e-01
   3.5200000e+01  -6.5001570e-02  -2.6949994e-01  -1.9079869e+00   2.1271462e-01
   3.5400000e+01  -6.5001570e-02  -2.6950014e-01  -1.9079669e+00   2.1273844e-01
   3.5600000e+01  -6.5001570e-02  -2.6950037e-01  -1.9079582e+00   2.1270175e-01
   3.5800000e+01  -6.5001570e-02  -2.6950051e-01  -1.9079453e+00   2.1271575e-01
   3.6000000e+01  -6.5001570e-02  -2.6950064e-01  -1.9079379e+00   2.1270308e-01
   3.6200000e+01  -6.5001570e-02  -2.6950073e-01  -1.9079290e+00   2.1271555e-01
   3.6400000e+01  -6.5001570e-02  -2.6950080e-01  -1.9079215e+00   2.1272705e-01
   3.6600000e+01  -6.5001570e-02  -2.6950087e-01  -1.9079171e+00   2.1272428e-01
   3.6800000e+01  -6.5001570e-02  -2.6950093e-01  -1.9079136e+00   2.1272111e-01
   3.7000000e+01  -6.5001570e-02  -2.6950101e-01  -1.9079161e+00   2.1267747e-01
   3.7200000e+01  -5.2022110e-02  -2.7540424e-01  -1.8422410e+00   2.1719610e-01
   3.7400000e+01  -5.1125388e-02  -2.8054813e-01  -1.7626070e+00   2.0695478e-01
   3.7600000e+01  -5.1109487e-02  -2.8339144e-01  -1.6980518e+00   1.9868139e-01
   3.7800000e+01  -5.1109205e-02  -2.8507535e-01  -1.6457356e+00   1.9193356e-01
   3.8000000e+01  -5.1109200e-02  -2.8614971e-01  -1.6033291e+00   1.8652437e-01
   3.8200000e+01  -5.1109200e-02  -2.8688445e-01  -1.5689727e+00   1.8206623e-01
   3.8400000e+01  -5.1109200e-02  -2.8741626e-01  -1.5411290e+00   1.7847132e-01
   3.8600000e+01  -5.1109200e-02  -2.8781750e-01  -1.5185591e+00   1.7560885e-01
   3.8800000e+01  -5.1109200e-02  -2.8812869e-01  -1.5002719e+00   1.7326945e-01
   3.9000000e+01  -5.1109200e-02  -2.8837436e-01  -1.4854541e+00   1.7136398e-01
   3.9200000e+01  -5.1109200e-02  -2.8857037e-01  -1.4734474e+00   1.6981370e-01
   3.9400000e+01  -5.1109200e-02  -2.8872778e-01  -1.4637171e+00   1.6856278e-01
   3.9600000e+01  -5.1109200e-02  -2.8885467e-01  -1.4558354e+00   1.6752365e-01
   3.9800000e+01  -5.1109200e-02  -2.8895718e-01  -1.4494433e+00   1.6672272e-01
   4.0000000e+01  -5.1109200e-02  -2.8904010e-01  -1.4442674e+00   1.6604344e-01
   4.0200000e+01  -5.1109200e-02  -2.8910724e-01  -1.4400689e+00   1.6552530e-01
   4.0400000e+01  -5.1109200e-02  -2.8916159e-01  -1.4366734e+00   1.6505305e-01
   4.0600000e+01  -5.1109200e-02  -2.8920565e-01  -1.4339140e+00   1.6473255e-01
   4.0800000e+01  -5.1109200e-02  -2.8924131e-01  -1.4316853e+00   1.6441470e-01
   4.1000000e+01  -5.1109200e-02  -2.8927024e-01  -1.4298710e+00   1.6422223e-01
   4.1200000e+01  -5.1109200e-02  -2.8929364e-01  -1.4284114e+00   1.6398359e-01
   4.1400000e+01  -5.1109200e-02  -2.8931265e-01  -1.4272157e+00   1.6389009e-01
   4.1600000e+01  -5.1109200e-02  -2.8932803e-01  -1.4262546e+00   1.6375384e-01
   4.1800000e+01  -5.1109200e-02  -2.8934048e-01  -1.4254794e+00   1.6361536e-01
   4.2000000e+01  -5.1109200e-02  -2.8935059e-01  -1.4248432e+00   1.6356459e-01
   4.2200000e+01  -5.1109200e-02  -2.8935879e-01  -1.4243277e+00   1.6352490e-01
   4.2400000e+01  -5.1109200e-02  -2.8936539e-01  -1.4239195e+00   1.6341728e-01
   4.2600000e+01  -5.1109200e-02  -2.8937078e-01  -1.4235776e+00   1.6341726e-01
   4.2800000e+01  -5.1109200e-02  -2.8937512e-01  -1.4233123e+00   1.6332549e-01
   4.3000000e+01  -5.1109200e-02  -2.8937866e-01  -1.4230872e+00   1.6332950e-01
   4.3200000e+01  -5.1109200e-02  -2.8938151e-01  -1.4229117e+00   1.6327934e-01
   4.3400000e+01  -5.1109200e-02  -2.8938385e-01  -1.4227612e+00   1.6330358e-01
   4.3600000e+01  -5.1109200e-02  -2.8938571e-01  -1.4226473e+00   1.6326026e-01
   4.3800000e+01  -5.2421397e-02  -3.1326525e-01  -1.4150421e+00   1.5804107e-01
   4.4000000e+01  -5.2708450e-02  -3.5239684e-01  -1.3952402e+00   1.5561564e-01
   4.4200000e+01  -5.2711592e-02  -3.7170294e-01  -1.3782360e+00   1.5350372e-01
   4.4400000e+01  -5.2711626e-02  -3.8144462e-01  -1.3640668e+00   1.5163628e-01
   4.4600000e+01  -5.2711627e-02  -3.8652745e-01  -1.3524252e+00   1.5018071e-01
   4.4800000e+01  -5.2711627e-02  -3.8930668e-01  -1.3429597e+00   1.4895839e-01
   4.5000000e+01  -5.2711627e-02  -3.9091925e-01  -1.3353014e+00   1.4795423e-01
   4.5200000e+01  -5.2711627e-02  -3.9191987e-01  -1.3291241e+00   1.4713068e-01
   4.5400000e+01  -5.2711627e-02  -3.9258354e-01  -1.3241502e+00   1.4645724e-01
   4.5600000e+01  -5.2711627e-02  -3.9304979e-01  -1.3201415e+00   1.4596753e-01
   4.5800000e+01  -5.2711627e-02  -3.9339287e-01  -1.3169249e+00   1.4552357e-01
   4.6000000e+01  -5.2711627e-02  -3.9365322e-01  -1.3143339e+00   1.4520818e-01
   4.6200000e+01  -5.2711627e-02  -3.9385534e-01  -1.3122557e+00   1.4492480e-01
   4.6400000e+01  -5.2711627e-02  -3.9401438e-01  -1.3105879e+00   1.4468161e-01
   4.6600000e+01  -5.2711627e-02  -3.9414040e-01  -1.3092445e+00   1.4451304e-01
   4.6800000e+01  -5.2711627e-02  -3.9424084e-01  -1.3081645e+00   1.4438151e-01
   4.7000000e+01  -5.2711627e-02  -3.9432125e-01  -1.3072991e+00   1.4425968e-01
   4.7200000e+01  -5.2711627e-02  -3.9438565e-01  -1.3066034e+00   1.4416579e-01
   4.7400000e+01  -5.2711627e-02  -3.9443729e-01  -1.3060441e+00   1.4409271e-01
   4.7600000e+01  -5.2711627e-02  -3.9447853e-01  -1.3055888e+00   1.4407952e-01
   4.7800000e+01  -5.2711627e-02  -3.9451192e-01  -1.3052312e+00   1.4400710e-01
   4.8000000e+01  -5.2711627e-02  -3.9453883e-01  -1.3049466e+00   1.4392836e-01
   4.8200000e+01  -5.2711627e-02  -3.9456023e-01  -1.3047115e+00   1.4391419e-01
   4.8400000e+01  -5.2711627e-02  -3.9457745e-01  -1.3045240e+00   1.4389254e-01
   4.8600000e+01  -5.2711627e-02  -3.9459121e-01  -1.3043710e+00   1.4389314e-01
   4.8800000e+01  -5.2711627e-02  -3.9460233e-01  -1.3042499e+00   1.4387988e-01
   4.9000000e+01  -5.2711627e-02  -3.9461140e-01  -1.3041566e+00   1.4383805e-01
   4.9200000e+01  -5.2711627e-02  -3.9461848e-01  -1.3040759e+00   1.4384942e-01
   4.9400000e+01  -5.2711627e-02  -3.9462422e-01  -1.3040123e+00   1.4384929e-01
   4.9600000e+01  -5.2711627e-02  -3.9462887e-01  -1.3039624e+00   1.4383863e-01
   4.9800000e+01  -5.2711627e-02  -3.9463271e-01  -1.3039256e+00   1.4380603e-01
   5.0000000e+01  -5.2711627e-02  -3.9463563e-01  -1.3038909e+00   1.4381917e-01
   5.0200000e+01  -4.9195688e-02  -3.7582537e-01  -1.2941723e+00   1.5570784e-01
   5.0400000e+01  -3.6858982e-02  -1.9795665e-01  -1.1958388e+00   1.4319596e-01
   5.0600000e+01  -3.6522163e-02  -1.2622270e-01  -1.1234866e+00   1.3387579e-01
   5.0800000e+01  -3.6512969e-02  -9.8581510e-02  -1.0679561e+00   1.2666231e-01
   5.1000000e+01  -3.6512718e-02  -8.9019880e-02  -1.0242631e+00   1.2101977e-01
   5.1200000e+01  -3.6512712e-02  -8.6676512e-02  -9.8942872e-01   1.1642075e-01
   5.1400000e+01  -3.6512711e-02  -8.7053097e-02  -9.6143871e-01   1.1274889e-01
   5.1600000e+01  -3.6512711e-02  -8.8316027e-02  -9.3886243e-01   1.0979502e-01
   5.1800000e+01  -3.6512711e-02  -8.9742399e-02  -9.2061318e-01   1.0743173e-01
   5.2000000e+01  -3.6512711e-02  -9.1067509e-02  -9.0585436e-01   1.0547450e-01
   5.2200000e+01  -3.6512711e-02  -9.2212470e-02  -8.9390057e-01   1.0393935e-01
   5.2400000e+01  -3.6512711e-02  -9.3169932e-02  -8.8422535e-01   1.0266364e-01
   5.2600000e+01  -3.6512711e-02  -9.3958136e-02  -8.7639102e-01   1.0162055e-01
   5.2800000e+01  -3.6512711e-02  -9.4601958e-02  -8.7004339e-01   1.0079405e-01
   5.3000000e+01  -3.6512711e-02  -9.5125684e-02  -8.6490303e-01   1.0011722e-01
   5.3200000e+01  -3.6512711e-02  -9.5550920e-02  -8.6073494e-01   9.9603473e-02
   5.3400000e+01  -3.6512711e-02  -9.5895621e-02  -8.5736721e-01   9.9123630e-02
   5.3600000e+01  -3.6512711e-02  -9.6175139e-02  -8.5463063e-01   9.8801634e-02
   5.3800000e+01  -3.6512711e-02  -9.6401501e-02  -8.5242118e-01   9.8486287e-02
   5.4000000e+01  -3.6512711e-02  -9.6584887e-02  -8.5063127e-01   9.8232737e-02
   5.4200000e+01  -3.6512711e-02  -9.6733586e-02  -8.4917255e-01   9.8095429e-02
   5.4400000e+01  -3.6512711e-02  -9.6853903e-02  -8.4799927e-01   9.7921085e-02
   5.4600000e+01  -3.6512711e-02  -9.6951279e-02  -8.4705386e-01   9.7741981e-02
   5.4800000e+01  -3.6512711e-02  -9.7030362e-02  -8.4627550e-01   9.7693129e-02
   5.5000000e+01  -3.6512711e-02  -9.7094268e-02  -8.4565418e-01   9.7583598e-02
   5.5200000e+01  -3.6512711e-02  -9.7146113e-02  -8.4514597e-01   9.7532708e-02
   5.5400000e+01  -3.6512711e-02  -9.7188079e-02  -8.4473609e-01   9.7477940e-02
   5.5600000e+01  -3.6512711e-02  -9.7222019e-02  -8.4440723e-01   9.7409566e-02
   5.5800000e+01  -3.6512711e-02  -9.7249538e-02  -8.4413918e-01   9.7366999e-02
   5.6000000e+01  -3.6512711e-02  -9.7271895e-02  -8.4391797e-01   9.7363791e-02
   5.6200000e+01  -3.6512711e-02  -9.7289987e-02  -8.4373989e-01   9.7352788e-02
   5.6400000e+01  -3.6512711e-02  -9.7304623e-02  -8.4359671e-01   9.7335725e-02
   5.6600000e+01  -3.6512711e-02  -9.7316507e-02  -8.4347899e-01   9.7335311e-02
   5.6800000e+01  -3.6512711e-02  -9.7326087e-02  -8.4338648e-01   9.7313222e-02
   5.7000000e+01  -3.2031438e-02  -1.6216778e-01  -8.3219625e-01   1.0083069e-01
   5.7200000e+01  -3.1697362e-02  -2.1742445e-01  -8.2024100e-01   9.8998886e-02
   5.7400000e+01  -3.1691880e-02  -2.4366506e-01  -8.1166106e-01   9.7750089e-02
   5.7600000e+01  -3.1691790e-02  -2.5607152e-01  -8.0526471e-01   9.6818154e-02
   5.7800000e+01  -3.1691789e-02  -2.6189365e-01  -8.0035779e-01   9.6159362e-02
   5.8000000e+01  -3.1691789e-02  -2.6459048e-01  -7.9652631e-01   9.5684759e-02
   5.8200000e+01  -3.1691789e-02  -2.6581051e-01  -7.9350908e-01   9.5277322e-02
   5.8400000e+01  -3.1691789e-02  -2.6633842e-01  -7.9111323e-01   9.4952096e-02
   5.8600000e+01  -3.1691789e-02  -2.6654635e-01  -7.8920677e-01   9.4660322e-02
   5.8800000e+01  -3.1691789e-02  -2.6661045e-01  -7.8767357e-01   9.4494677e-02
   5.9000000e+01  -3.1691789e-02  -2.6661257e-01  -7.8644869e-01   9.4340047e-02
   5.9200000e+01  -3.1691789e-02  -2.6659087e-01  -7.8546242e-01   9.4250343e-02
   5.9400000e+01  -3.1691789e-02  -2.6656177e-01  -7.8468584e-01   9.4069302e-02
   5.9600000e+01  -3.1691789e-02  -2.6653339e-01  -7.8405151e-01   9.4010181e-02
   5.9800000e+01  -3.1691789e-02  -2.6650801e-01  -7.8354390e-01   9.3952340e-02
   6.0000000e+01  -3.1691789e-02  -2.6648634e-01  -7.8313837e-01   9.3892219e-02
   6.0200000e+01  -3.1691789e-02  -2.6646857e-01  -7.8280654e-01   9.3892411e-02
   6.0400000e+01  -3.1691789e-02  -2.6645390e-01  -7.8254403e-01   9.3863726e-02
   6.0600000e+01  -3.1691789e-02  -2.6644183e-01  -7.8233884e-01   9.3798853e-02
   6.0800000e+01  -3.1691789e-02  -2.6643236e-01  -7.8216490e-01   9.3817161e-02
   6.1000000e+01  -3.1691789e-02  -2.6642456e-01  -7.8203082e-01   9.3789929e-02
   6.1200000e+01  -3.1691789e-02  -2.6641811e-01  -7.8192918e-01   9.3722578e-02
   6.1400000e+01  -3.1691789e-02  -2.6641300e-01  -7.8184483e-01   9.3689684e-02
   6.1600000e+01  -3.1691789e-02  -2.6640908e-01  -7.8177130e-01   9.3707537e-02
   6.1800000e+01  -3.1691789e-02  -2.6640582e-01  -7.8171584e-01   9.3694861e-02
   6.2000000e+01  -3.1691789e-02  -2.6640341e-01  -7.8166452e-01   9.3736430e-02
   6.2200000e+01  -3.1691789e-02  -2.6640128e-01  -7.8162998e-01   9.3719224e-02
   6.2400000e+01  -3.1691789e-02  -2.6639968e-01  -7.8159828e-01   9.3735726e-02
   6.2600000e+01  -3.1691789e-02  -2.6639827e-01  -7.8157734e-01   9.3714649e-02
   6.2800000e+01  -3.1691789e-02  -2.6639725e-01  -7.8155636e-01   9.3729527e-02
   6.3000000e+01  -3.1691789e-02  -2.6639619e-01  -7.8154793e-01   9.3677496e-02
   6.3200000e+01  -3.1691789e-02  -2.6639569e-01  -7.8152967e-01   9.3723142e-02
   6.3400000e+01  -3.1691789e-02  -2.6639501e-01  -7.8152362e-01   9.3694340e-02
   6.3600000e+01  -3.1691789e-02  -2.6639441e-01  -7.8152101e-01   9.3654168e-02
   6.3800000e+01  -3.1691789e-02  -2.6639417e-01  -7.8151099e-01   9.3682111e-02
   6.4000000e+01  -3.0882708e-02  -2.7845796e-01  -7.5638247e-01   8.9692385e-02
   6.4200000e+01  -3.0855988e-02  -2.8742246e-01  -7.2850468e-01   8.6059486e-02
   6.4400000e+01  -3.0855706e-02  -2.9206678e-01  -7.0589356e-01   8.3108337e-02
   6.4600000e+01  -3.0855703e-02  -2.9452021e-01  -6.8756291e-01   8.0761507e-02
   6.4800000e+01  -3.0855703e-02  -2.9585280e-01  -6.7272040e-01   7.8814417e-02
   6.5000000e+01  -3.0855703e-02  -2.9660511e-01  -6.6069452e-01   7.7288657e-02
   6.5200000e+01  -3.0855703e-02  -2.9705049e-01  -6.5096489e-01   7.6000679e-02
   6.5400000e+01  -3.0855703e-02  -2.9732927e-01  -6.4309020e-01   7.4944411e-02
   6.5600000e+01  -3.0855703e-02  -2.9751437e-01  -6.3670805e-01   7.4149267e-02
   6.5800000e+01  -3.0855703e-02  -2.9764374e-01  -6.3154270e-01   7.3501010e-02
   6.6000000e+01  -3.0855703e-02  -2.9773804e-01  -6.2736759e-01   7.2931630e-02
   6.6200000e+01  -3.0855703e-02  -2.9780953e-01  -6.2398095e-01   7.2526903e-02
   6.6400000e+01  -3.0855703e-02  -2.9786450e-01  -6.2124874e-01   7.2130549e-02
   6.6600000e+01  -3.0855703e-02  -2.9790798e-01  -6.1903038e-01   7.1863335e-02
   6.6800000e+01  -3.0855703e-02  -2.9794242e-01  -6.1723796e-01   7.1623206e-02
   6.7000000e+01  -3.0855703e-02  -2.9797020e-01  -6.1578104e-01   7.1476425e-02
   6.7200000e+01  -3.0855703e-02  -2.9799218e-01  -6.1461135e-01   7.1284188e-02
   6.7400000e+01  -3.0855703e-02  -2.9801011e-01  -6.1365837e-01   7.1176932e-02
   6.7600000e+01  -3.0855703e-02  -2.9802439e-01  -6.1289240e-01   7.1048708e-02
   6.7800000e+01  -3.0855703e-02  -2.9803596e-01  -6.1227170e-01   7.0950573e-02
   6.8000000e+01  -3.0855703e-02  -2.9804555e-01  -6.1176285e-01   7.0921246e-02
   6.8200000e+01  -3.0855703e-02  -2.9805316e-01  -6.1135492e-01   7.0867077e-02
   6.8400000e+01  -3.0855703e-02  -2.9805937e-01  -6.1102317e-01   7.0835531e-02
   6.8600000e+01  -3.0855703e-02  -2.9806423e-01  -6.1075942e-01   7.0773203e-02
   6.8800000e+01  -3.0855703e-02  -2.9806825e-01  -6.1054349e-01   7.0741677e-02
   6.9000000e+01  -3.0855703e-02  -2.9807156e-01  -6.1036719e-01   7.0727978e-02
   6.9200000e+01  -3.0855703e-02  -2.9807439e-01  -6.1022028e-01   7.0749512e-02
   6.9400000e+01  -3.0855703e-02  -2.9807639e-01  -6.1010925e-01   7.0706030e-02
   6.9600000e+01  -3.0855703e-02  -2.9807821e-01  -6.1001413e-01   7.0711476e-02
   6.9800000e+01  -3.0855703e-02  -2.9807951e-01  -6.0994191e-01   7.0679105e-02
   7.0000000e+01  -3.0855703e-02  -2.9808073e-01  -6.0987877e-01   7.0688990e-02
   7.0200000e+01  -3.0855703e-02  -2.9808150e-01  -6.0983330e-01   7.0653510e-02
   7.0400000e+01  -3.0855703e-02  -2.9808211e-01  -6.0979708e-01   7.0620337e-02
   7.0600000e+01  -3.0855703e-02  -2.9808278e-01  -6.0976317e-01   7.0628907e-02
   7.0800000e+01  -3.0855703e-02  -2.9808332e-01  -6.0973556e-01   7.0637154e-02
   7.1000000e+01  -3.0855703e-02  -2.9808375e-01  -6.0971343e-01   7.0642225e-02
   7.1200000e+01  -3.0855703e-02  -2.9808402e-01  -6.0969774e-01   7.0629010e-02
   7.1400000e+01  -3.0855703e-02  -2.9808450e-01  -6.0967774e-01   7.0674875e-02
   7.1600000e+01  -3.0855703e-02  -2.9808456e-01  -6.0967055e-01   7.0642347e-02
   7.1800000e+01  -3.0855703e-02  -2.9808483e-01  -6.0965869e-01   7.0662771e-02
   7.2000000e+01  -3.0855703e-02  -2.9808494e-01  -6.0965222e-01   7.0655066e-02
   7.2200000e+01  -3.0855703e-02  -2.9808502e-01  -6.0964704e-01   7.0648462e-02
   7.2400000e+01  -3.0855703e-02  -2.9808488e-01  -6.0964862e-01   7.0598476e-02
   7.2600000e+01  -3.0855703e-02  -2.9808499e-01  -6.0964338e-01   7.0608364e-02
   7.2800000e+01  -3.0855703e-02  -2.9808505e-01  -6.0964053e-01   7.0605688e-02
   7.3000000e+01  -3.0855703e-02  -2.9808526e-01  -6.0963360e-01   7.0639211e-02
   7.3200000e+01  -3.0855703e-02  -2.9808521e-01  -6.0963402e-01   7.0619748e-02
   7.3400000e+01  -3.0855703e-02  -2.9808512e-01  -6.0963544e-01   7.0595663e-02
   7.3600000e+01  -3.0855703e-02  -2.9808516e-01  -6.0963381e-01   7.0597607e-02
   7.3800000e+01  -3.0855703e-02  -2.9808551e-01  -6.0962373e-01   7.0666960e-02
   7.4000000e+01  -3.0855703e-02  -2.9808516e-01  -6.0963262e-01   7.0591302e-02
   7.4200000e+01  -3.0855703e-02  -2.9808518e-01  -6.0963163e-01   7.0593256e-02
   7.4400000e+01  -3.0855703e-02  -2.9808555e-01  -6.0962148e-01   7.0667136e-02
   7.4600000e+01  -3.0855703e-02  -2.9808542e-01  -6.0962485e-01   7.0637420e-02
   7.4800000e+01  -3.0855703e-02  -2.9808550e-01  -6.0962234e-01   7.0653799e-02
   7.5000000e+01  -3.0855703e-02  -2.9808554e-01  -6.0962130e-01   7.0659497e-02
   7.5200000e+01  -3.9453324e-02  -2.4763420e-01  -5.9509598e-01   5.5664153e-02
   7.5400000e+01  -3.9837006e-02  -2.1004180e-01  -5.7627919e-01   5.3093239e-02
   7.5600000e+01  -3.9841741e-02  -1.9227352e-01  -5.6111300e-01   5.1023892e-02
   7.5800000e+01  -3.9841799e-02  -1.8388004e-01  -5.4886368e-01   4.9472922e-02
   7.6000000e+01  -3.9841800e-02  -1.7991979e-01  -5.3898926e-01   4.8132809e-02
   7.6200000e+01  -3.9841800e-02  -1.7805447e-01  -5.3101139e-01   4.7099570e-02
   7.6400000e+01  -3.9841800e-02  -1.7717868e-01  -5.2456863e-01   4.6274486e-02
   7.6600000e+01  -3.9841800e-02  -1.7676980e-01  -5.1936732e-01   4.5598183e-02
   7.6800000e+01  -3.9841800e-02  -1.7658078e-01  -5.1516838e-01   4.5040898e-02
   7.7000000e+01  -3.9841800e-02  -1.7649481e-01  -5.1177419e-01   4.4615375e-02
   7.7200000e+01  -3.9841800e-02  -1.7645706e-01  -5.0903604e-01   4.4248516e-02
   7.7400000e+01  -3.9841800e-02  -1.7644149e-01  -5.0682381e-01   4.3958943e-02
   7.7600000e+01  -3.9841800e-02  -1.7643596e-01  -5.0503607e-01   4.3733476e-02
   7.7800000e+01  -3.9841800e-02  -1.7643485e-01  -5.0359304e-01   4.3545316e-02
   7.8000000e+01  -3.9841800e-02  -1.7643554e-01  -5.0242719e-01   4.3396711e-02
   7.8200000e+01  -3.9841800e-02  -1.7643682e-01  -5.0148505e-01   4.3280934e-02
   7.8400000e+01  -3.9841800e-02  -1.7643825e-01  -5.0072553e-01   4.3176915e-02
   7.8600000e+01  -3.9841800e-02  -1.7643958e-01  -5.0011242e-01   4.3090545e-02
   7.8800000e+01  -3.9841800e-02  -1.7644068e-01  -4.9961562e-01   4.3033422e-02
   7.9000000e+01  -3.9841800e-02  -1.7644165e-01  -4.9921555e-01   4.2978391e-02
   7.9200000e+01  -3.9841800e-02  -1.7644246e-01  -4.9889282e-01   4.2931121e-02
   7.9400000e+01  -3.9841800e-02  -1.7644306e-01  -4.9863025e-01   4.2907637e-02
   7.9600000e+01  -3.9841800e-02  -1.7644361e-01  -4.9842005e-01   4.2874388e-02
   7.9800000e+01  -3.9841800e-02  -1.7644402e-01  -4.9824925e-01   4.2855519e-02
   8.0000000e+01  -3.9841800e-02  -1.7644440e-01  -4.9811277e-01   4.2829077e-02
   8.0200000e+01  -3.9841800e-02  -1.7644465e-01  -4.9800079e-01   4.2821199e-02
   8.0400000e+01  -3.9841800e-02  -1.7644488e-01  -4.9791132e-01   4.2807288e-02
   8.0600000e+01  -3.9841800e-02  -1.7644508e-01  -4.9783929e-01   4.2794457e-02
   8.0800000e+01  -3.9841800e-02  -1.7644523e-01  -4.9778082e-01   4.2786220e-02
   8.1000000e+01  -3.9841800e-02  -1.7644536e-01  -4.9773383e-01   4.2777872e-02
   8.1200000e+01  -3.9841800e-02  -1.7644541e-01  -4.9769417e-01   4.2784230e-02
   8.1400000e+01  -3.9841800e-02  -1.7644548e-01  -4.9766316e-01   4.2781578e-02
   8.1600000e+01  -3.2176004e-02  -1.6938140e-01  -4.8630480e-01   5.1319798e-02
   8.1800000e+01  -2.9759379e-02  -1.5823708e-01  -4.6254720e-01   4.8169254e-02
   8.2000000e+01  -2.9713889e-02  -1.5397968e-01  -4.4394986e-01   4.5772674e-02
   8.2200000e+01  -2.9713033e-02  -1.5269331e-01  -4.2924826e-01   4.3831291e-02
   8.2400000e+01  -2.9713017e-02  -1.5262927e-01  -4.1755113e-01   4.2265585e-02
   8.2600000e+01  -2.9713016e-02  -1.5301794e-01  -4.0820481e-01   4.1044223e-02
   8.2800000e+01  -2.9713016e-02  -1.5352992e-01  -4.0072453e-01   4.0066318e-02
   8.3000000e+01  -2.9713016e-02  -1.5403164e-01  -3.9472493e-01   3.9325959e-02
   8.3200000e+01  -2.9713016e-02  -1.5447571e-01  -3.8991940e-01   3.8693276e-02
   8.3400000e+01  -2.9713016e-02  -1.5485092e-01  -3.8606687e-01   3.8169219e-02
   8.3600000e+01  -2.9713016e-02  -1.5516059e-01  -3.8297621e-01   3.7746819e-02
   8.3800000e+01  -2.9713016e-02  -1.5541288e-01  -3.8049015e-01   3.7454294e-02
   8.4000000e+01  -2.9713016e-02  -1.5561722e-01  -3.7850158e-01   3.7170740e-02
   8.4200000e+01  -2.9713016e-02  -1.5578200e-01  -3.7690431e-01   3.6954289e-02
   8.4400000e+01  -2.9713016e-02  -1.5591457e-01  -3.7562081e-01   3.6793327e-02
   8.4600000e+01  -2.9713016e-02  -1.5602113e-01  -3.7459078e-01   3.6664129e-02
   8.4800000e+01  -2.9713016e-02  -1.5610675e-01  -3.7376544e-01   3.6550624e-02
   8.5000000e+01  -2.9713016e-02  -1.5617553e-01  -3.7310517e-01   3.6443507e-02
   8.5200000e+01  -2.9713016e-02  -1.5623060e-01  -3.7256730e-01   3.6418504e-02
   8.5400000e+01  -2.9713016e-02  -1.5627494e-01  -3.7214318e-01   3.6340913e-02
   8.5600000e+01  -2.9713016e-02  -1.5631039e-01  -3.7179527e-01   3.6336185e-02
   8.5800000e+01  -2.9713016e-02  -1.5633914e-01  -3.7153208e-01   3.6210012e-02
   8.6000000e+01  -2.9713016e-02  -1.5636192e-01  -3.7130541e-01   3.6226806e-02
   8.6200000e+01  -2.9713016e-02  -1.5638036e-01  -3.7113184e-01   3.6176599e-02
   8.6400000e+01  -2.9713016e-02  -1.5639500e-01  -3.7098391e-01   3.6202151e-02
   8.6600000e+01  -2.9713016e-02  -1.5640688e-01  -3.7087247e-01   3.6167144e-02
   8.6800000e+01  -2.9713016e-02  -1.5641642e-01  -3.7078294e-01   3.6139762e-02
   8.7000000e+01  -2.9713016e-02  -1.5642399e-01  -3.7070675e-01   3.6150942e-02
   8.7200000e+01  -2.9713016e-02  -1.5643019e-01  -3.7065230e-01   3.6108778e-02
   8.7400000e+01  -2.9713016e-02  -1.5643505e-01  -3.7060208e-01   3.6124753e-02
   8.7600000e+01  -2.9713016e-02  -1.5643887e-01  -3.7055751e-01   3.6170110e-02
   8.7800000e+01  -2.9713016e-02  -1.5644223e-01  -3.7053778e-01   3.6084099e-02
   8.8000000e+01  -2.9713016e-02  -1.5644471e-01  -3.7051026e-01   3.6104213e-02
   8.8200000e+01  -2.9713016e-02  -1.5644681e-01  -3.7049417e-01   3.6074678e-02
   8.8400000e+01  -2.7883087e-02  -1.3988911e-01  -3.5210543e-01   3.4552654e-02
   8.8600000e+01  -2.7832960e-02  -1.3239304e-01  -3.3647482e-01   3.2544510e-02
   8.8800000e+01  -2.7831807e-02  -1.2915515e-01  -3.2383294e-01   3.0947260e-02
   8.9000000e+01  -2.7831781e-02  -1.2770212e-01  -3.1364715e-01   2.9580763e-02
   8.9200000e+01  -2.7831780e-02  -1.2700819e-01  -3.0544634e-01   2.8450909e-02
   8.9400000e+01  -2.7831780e-02  -1.2664592e-01  -2.9882811e-01   2.7670170e-02
   8.9600000e+01  -2.7831780e-02  -1.2643526e-01  -2.9351127e-01   2.6974314e-02
   8.9800000e+01  -2.7831780e-02  -1.2629910e-01  -2.8923935e-01   2.6370544e-02
   9.0000000e+01  -2.7831780e-02  -1.2620335e-01  -2.8579167e-01   2.5968463e-02
   9.0200000e+01  -2.7831780e-02  -1.2613195e-01  -2.8303101e-01   2.5547045e-02
   9.0400000e+01  -2.7831780e-02  -1.2607688e-01  -2.8080286e-01   2.5264411e-02
   9.0600000e+01  -2.7831780e-02  -1.2603353e-01  -2.7901387e-01   2.5011252e-02
   9.0800000e+01  -2.7831780e-02  -1.2599906e-01  -2.7757485e-01   2.4806977e-02
   9.1000000e+01  -2.7831780e-02  -1.2597151e-01  -2.7641098e-01   2.4690841e-02
   9.1200000e+01  -2.7831780e-02  -1.2594943e-01  -2.7547384e-01   2.4604292e-02
   9.1400000e+01  -2.7831780e-02  -1.2593166e-01  -2.7472934e-01   2.4463242e-02
   9.1600000e+01  -2.7831780e-02  -1.2591740e-01  -2.7412276e-01   2.4408547e-02
   9.1800000e+01  -2.7831780e-02  -1.2590592e-01  -2.7364226e-01   2.4307729e-02
   9.2000000e+01  -2.7831780e-02  -1.2589671e-01  -2.7324395e-01   2.4316812e-02
   9.2200000e+01  -2.7831780e-02  -1.2588927e-01  -2.7293503e-01   2.4236205e-02
   9.2400000e+01  -2.7831780e-02  -1.2588329e-01  -2.7268577e-01   2.4177221e-02
   9.2600000e+01  -2.7831780e-02  -1.2587850e-01  -2.7248068e-01   2.4164837e-02
   9.2800000e+01  -2.7831780e-02  -1.2587463e-01  -2.7231943e-01   2.4126317e-02
   9.3000000e+01  -2.7831780e-02  -1.2587154e-01  -2.7218211e-01   2.4153522e-02
   9.3200000e+01  -2.7831780e-02  -1.2586903e-01  -2.7208017e-01   2.4110302e-02
   9.3400000e+01  -2.7831780e-02  -1.2586702e-01  -2.7199275e-01   2.4116868e-02
   9.3600000e+01  -2.7831780e-02  -1.2586542e-01  -2.7192034e-01   2.4138184e-02
   9.3800000e+01  -2.7831780e-02  -1.2586408e-01  -2.7187517e-01   2.4055362e-02
   9.4000000e+01  -2.7831780e-02  -1.2586306e-01  -2.7182534e-01   2.4091872e-02
   9.4200000e+01  -2.7831780e-02  -1.2586224e-01  -2.7178408e-01   2.4130161e-02
   9.4400000e+01  -2.7831780e-02  -1.2586154e-01  -2.7176170e-01   2.4078430e-02
   9.4600000e+01  -2.7831780e-02  -1.2586101e-01  -2.7173524e-01   2.4101454e-02
   9.4800000e+01  -2.5397285e-02  -1.4675281e-01  -2.5901189e-01   2.4788737e-02
   9.5000000e+01  -2.5149931e-02  -1.6753388e-01  -2.4087565e-01   2.2306636e-02
   9.5200000e+01  -2.5146256e-02  -1.7712165e-01  -2.2656968e-01   2.0421859e-02
   9.5400000e+01  -2.5146202e-02  -1.8144465e-01  -2.1518176e-01   1.8894389e-02
   9.5600000e+01  -2.5146201e-02  -1.8330937e-01  -2.0605883e-01   1.7670766e-02
   9.5800000e+01  -2.5146201e-02  -1.8404226e-01  -1.9871445e-01   1.6756770e-02
   9.6000000e+01  -2.5146201e-02  -1.8426617e-01  -1.9280569e-01   1.5949530e-02
   9.6200000e+01  -2.5146201e-02  -1.8427215e-01  -1.8803641e-01   1.5312645e-02
   9.6400000e+01  -2.5146201e-02  -1.8419372e-01  -1.8418671e-01   1.4789255e-02
   9.6600000e+01  -2.5146201e-02  -1.8409087e-01  -1.8107270e-01   1.4398233e-02
   9.6800000e+01  -2.5146201e-02  -1.8398895e-01  -1.7855526e-01   1.4091865e-02
   9.7000000e+01  -2.5146201e-02  -1.8389742e-01  -1.7652840e-01   1.3786591e-02
   9.7200000e+01  -2.5146201e-02  -1.8381951e-01  -1.7487833e-01   1.3630441e-02
   9.7400000e+01  -2.5146201e-02  -1.8375409e-01  -1.7356054e-01   1.3383459e-02
   9.7600000e+01  -2.5146201e-02  -1.8370060e-01  -1.7248177e-01   1.3287304e-02
   9.7800000e+01  -2.5146201e-02  -1.8365684e-01  -1.7161276e-01   1.3187081e-02
   9.8000000e+01  -2.5146201e-02  -1.8362096e-01  -1.7092074e-01   1.3026961e-02
   9.8200000e+01  -2.5146201e-02  -1.8359228e-01  -1.7034566e-01   1.3016901e-02
   9.8400000e+01  -2.5146201e-02  -1.8356891e-01  -1.6988630e-01   1.2967106e-02
   9.8600000e+01  -2.5146201e-02  -1.8354964e-01  -1.6952803e-01   1.2827739e-02
   9.8800000e+01  -2.5146201e-02  -1.8353453e-01  -1.6922041e-01   1.2851953e-02
   9.9000000e+01  -2.5146201e-02  -1.8352195e-01  -1.6898506e-01   1.2770540e-02
   9.9200000e+01  -2.5146201e-02  -1.8351210e-01  -1.6878325e-01   1.2792544e-02
   9.9400000e+01  -2.5146201e-02  -1.8350386e-01  -1.6863049e-01   1.2731646e-02
   9.9600000e+01  -2.5146201e-02  -1.8349728e-01  -1.6850360e-01   1.2708243e-02
   9.9800000e+01  -2.5146201e-02  -1.8349229e-01  -1.6838932e-01   1.2778321e-02
   1.0000000e+02  -2.5146201e-02  -1.8348787e-01  -1.6831121e-01   1.2726724e-02
   1.0020000e+02  -2.5146201e-02  -1.8348450e-01  -1.6824028e-01   1.2744097e-02
   1.0040000e+02  -2.5146201e-02  -1.8348164e-01  -1.6818793e-01   1.2720262e-02
   1.0060000e+02  -2.5146201e-02  -1.8347927e-01  -1.6814805e-01   1.2682562e-02
   1.0080000e+02  -2.5146201e-02  -1.8347764e-01  -1.6810481e-01   1.2735632e-02
   1.0100000e+02  -2.5146201e-02  -1.8347584e-01  -1.6808822e-01   1.2638968e-02
   1.0120000e+02  -2.5146201e-02  -1.8347481e-01  -1.6805851e-01   1.2684757e-02
   1.0140000e+02  -2.5146201e-02  -1.8347383e-01  -1.6804067e-01   1.2674888e-02
   1.0160000e+02  -2.5146201e-02  -1.8347322e-01  -1.6801928e-01   1.2719844e-02
   1.0180000e+02  -2.5146201e-02  -1.8347245e-01  -1.6801210e-01   1.2679291e-02
   1.0200000e+02  -2.5146201e-02  -1.8347189e-01  -1.6800405e-01   1.2663661e-02
   1.0220000e+02  -2.5146201e-02  -1.8347170e-01  -1.6798737e-01   1.2728293e-02
   1.0240000e+02  -2.5146201e-02  -1.8347107e-01  -1.6799207e-01   1.2642389e-02
   1.0260000e+02  -2.5146201e-02  -1.8347106e-01  -1.6797722e-01   1.2714564e-02
   1.0280000e+02  -2.5146201e-02  -1.8347074e-01  -1.6797672e-01   1.2685597e-02
   1.0300000e+02  -2.5146201e-02  -1.8347051e-01  -1.6797550e-01   1.2668354e-02
   1.0320000e+02  -2.5146201e-02  -1.8347048e-01  -1.6796844e-01   1.2700556e-02
   1.0340000e+02  -2.5146201e-02  -1.8347020e-01  -1.6797258e-01   1.2651788e-02
   1.0360000e+02  -2.5146201e-02  -1.8347010e-01  -1.6797047e-01   1.2653807e-02
   1.0380000e+02  -2.5146201e-02  -1.8347012e-01  -1.6796561e-01   1.2679419e-02
   1.0400000e+02  -2.5146201e-02  -1.8347016e-01  -1.6796052e-01   1.2709006e-02
   1.0420000e+02  -2.5146201e-02  -1.8346999e-01  -1.6796429e-01   1.2672906e-02
   1.0440000e+02  -2.5146201e-02  -1.8346993e-01  -1.6796415e-01   1.2668023e-02
   1.0460000e+02  -2.5146201e-02  -1.8346993e-01  -1.6796241e-01   1.2676394e-02
   1.0480000e+02  -2.5146201e-02  -1.8347000e-01  -1.6795842e-01   1.2702778e-02
   1.0500000e+02  -2.5146201e-02  -1.8346994e-01  -1.6795952e-01   1.2691237e-02
   1.0520000e+02  -2.5146201e-02  -1.8346988e-01  -1.6796090e-01   1.2678238e-02
   1.0540000e+02  -2.5146201e-02  -1.8346995e-01  -1.6795721e-01   1.2704175e-02
   1.0560000e+02  -2.5146201e-02  -1.8346970e-01  -1.6796619e-01   1.2634312e-02
   1.0580000e+02  -2.5146201e-02  -1.8346970e-01  -1.6796567e-01   1.2636925e-02
   1.0600000e+02  -2.6512694e-02  -1.6170397e-01  -1.6963444e-01   1.1509738e-02
   1.0620000e+02  -2.6536780e-02  -1.5194738e-01  -1.7091804e-01   1.1651097e-02
   1.0640000e+02  -2.6537171e-02  -1.4769779e-01  -1.7196987e-01   1.1810094e-02
   1.0660000e+02  -2.6537178e-02  -1.4584581e-01  -1.7282819e-01   1.1948835e-02
   1.0680000e+02  -2.6537178e-02  -1.4503795e-01  -1.7352926e-01   1.2040282e-02
   1.0700000e+02  -2.6537178e-02  -1.4468506e-01  -1.7409342e-01   1.2152591e-02
   1.0720000e+02  -2.6537178e-02  -1.4453032e-01  -1.7455418e-01   1.2217747e-02
   1.0740000e+02  -2.6537178e-02  -1.4446182e-01  -1.7493800e-01   1.2189384e-02
   1.0760000e+02  -2.6537178e-02  -1.4443135e-01  -1.7524295e-01   1.2212038e-02
   1.0780000e+02  -2.6537178e-02  -1.4441777e-01  -1.7547940e-01   1.2311494e-02
   1.0800000e+02  -2.6537178e-02  -1.4441127e-01  -1.7567888e-01   1.2330067e-02
   1.0820000e+02  -2.6537178e-02  -1.4440809e-01  -1.7583925e-01   1.2353871e-02
   1.0840000e+02  -2.6537178e-02  -1.4440620e-01  -1.7597696e-01   1.2312389e-02
   1.0860000e+02  -2.6537178e-02  -1.4440527e-01  -1.7608000e-01   1.2344050e-02
   1.0880000e+02  -2.6537178e-02  -1.4440469e-01  -1.7616361e-01   1.2368275e-02
   1.0900000e+02  -2.6537178e-02  -1.4440422e-01  -1.7623407e-01   1.2366478e-02
   1.0920000e+02  -2.6537178e-02  -1.4440380e-01  -1.7629361e-01   1.2345809e-02
   1.0940000e+02  -2.6537178e-02  -1.4440382e-01  -1.7632897e-01   1.2428193e-02
   1.0960000e+02  -2.6537178e-02  -1.4440359e-01  -1.7636712e-01   1.2421423e-02
   1.0980000e+02  -2.6537178e-02  -1.4440338e-01  -1.7639906e-01   1.2407805e-02
   1.1000000e+02  -2.6537178e-02  -1.4440315e-01  -1.7642694e-01   1.2381155e-02
   1.1020000e+02  -2.6537178e-02  -1.4440305e-01  -1.7644637e-01   1.2383855e-02
   1.1040000e+02  -2.6537178e-02  -1.4440317e-01  -1.7645470e-01   1.2443169e-02
   1.1060000e+02  -2.6537178e-02  -1.4440298e-01  -1.7647204e-01   1.2409391e-02
   1.1080000e+02  -2.6537178e-02  -1.4440312e-01  -1.7647539e-01   1.2464539e-02
   1.1100000e+02  -2.6537178e-02  -1.4440304e-01  -1.7648487e-01   1.2456941e-02
   1.1120000e+02  -2.6537178e-02  -1.4440278e-01  -1.7650010e-01   1.2392459e-02
   1.1140000e+02  -2.6537178e-02  -1.4440286e-01  -1.7650158e-01   1.2424053e-02
   1.1160000e+02  -2.6537178e-02  -1.4440290e-01  -1.7650374e-01   1.2442204e-02
   1.1180000e+02  -2.6537178e-02  -1.4440278e-01  -1.7651130e-01   1.2412000e-02
   1.1200000e+02  -2.6537178e-02  -1.4440278e-01  -1.7651376e-01   1.2415821e-02
   1.1220000e+02  -2.6537178e-02  -1.4440300e-01  -1.7650695e-01   1.2486853e-02
   1.1240000e+02  -2.6537178e-02  -1.4440274e-01  -1.7651863e-01   1.2411653e-02
   1.1260000e+02  -2.6537178e-02  -1.4440272e-01  -1.7652066e-01   1.2408045e-02
   1.1280000e+02  -2.6537178e-02  -1.4440300e-01  -1.7651071e-01   1.2494673e-02
   1.1300000e+02  -2.6383806e-02  -1.5625984e-01  -1.7206225e-01   1.1837062e-02
   1.1320000e+02  -2.6375999e-02  -1.6771854e-01  -1.6551191e-01   1.1045079e-02
   1.1340000e+02  -2.6375945e-02  -1.7359926e-01  -1.6001112e-01   1.0348639e-02
   1.1360000e+02  -2.6375945e-02  -1.7667304e-01  -1.5549586e-01   9.6748815e-03
   1.1380000e+02  -2.6375945e-02  -1.7832185e-01  -1.5180783e-01   9.2502907e-03
   1.1400000e+02  -2.6375945e-02  -1.7923882e-01  -1.4883953e-01   8.8340489e-03
   1.1420000e+02  -2.6375945e-02  -1.7977248e-01  -1.4644664e-01   8.5513131e-03
   1.1440000e+02  -2.6375945e-02  -1.8010006e-01  -1.4452640e-01   8.3384630e-03
   1.1460000e+02  -2.6375945e-02  -1.8031283e-01  -1.4299833e-01   8.0996645e-03
   1.1480000e+02  -2.6375945e-02  -1.8045839e-01  -1.4177395e-01   7.9288586e-03
   1.1500000e+02  -2.6375945e-02  -1.8056245e-01  -1.4078748e-01   7.8542717e-03
   1.1520000e+02  -2.6375945e-02  -1.8063960e-01  -1.4000275e-01   7.7703369e-03
   1.1540000e+02  -2.6375945e-02  -1.8069836e-01  -1.3938793e-01   7.6117298e-03
   1.1560000e+02  -2.6375945e-02  -1.8074368e-01  -1.3888838e-01   7.5519745e-03
   1.1580000e+02  -2.6375945e-02  -1.8077912e-01  -1.3848851e-01   7.5122488e-03
   1.1600000e+02  -2.6375945e-02  -1.8080695e-01  -1.3816221e-01   7.5351811e-03
   1.1620000e+02  -2.6375945e-02  -1.8082911e-01  -1.3791144e-01   7.4785437e-03
   1.1640000e+02  -2.6375945e-02  -1.8084666e-01  -1.3770725e-01   7.4641727e-03
   1.1660000e+02  -2.6375945e-02  -1.8086070e-01  -1.3754964e-01   7.4112410e-03
   1.1680000e+02  -2.6375945e-02  -1.8087182e-01  -1.3741933e-01   7.4036235e-03
   1.1700000e+02  -2.6375945e-02  -1.8088073e-01  -1.3731862e-01   7.3720315e-03
   1.1720000e+02  -2.6375945e-02  -1.8088779e-01  -1.3723459e-01   7.3749136e-03
   1.1740000e+02  -2.6375945e-02  -1.8089346e-01  -1.3717012e-01   7.3571215e-03
   1.1760000e+02  -2.6375945e-02  -1.8089793e-01  -1.3711409e-01   7.3780440e-03
   1.1780000e+02  -2.6375945e-02  -1.8090161e-01  -1.3707883e-01   7.3218272e-03
   1.1800000e+02  -2.6375945e-02  -1.8090450e-01  -1.3704746e-01   7.3018149e-03
   1.1820000e+02  -2.6375945e-02  -1.8090674e-01  -1.3701645e-01   7.3318000e-03
   1.1840000e+02  -2.6375945e-02  -1.8090854e-01  -1.3699226e-01   7.3514905e-03
   1.1860000e+02  -2.6375945e-02  -1.8091005e-01  -1.3697954e-01   7.3163052e-03
   1.1880000e+02  -2.6375945e-02  -1.8091123e-01  -1.3696714e-01   7.3055944e-03
   1.1900000e+02  -2.6375945e-02  -1.8091202e-01  -1.3694564e-01   7.3865077e-03
   1.1920000e+02  -2.6375945e-02  -1.8091294e-01  -1.3695014e-01   7.2840061e-03
   1.1940000e+02  -2.6375945e-02  -1.8091340e-01  -1.3693293e-01   7.3626608e-03
   1.1960000e+02  -2.6375945e-02  -1.8091387e-01  -1.3692746e-01   7.3616111e-03
   1.1980000e+02  -2.7584001e-02  -1.5793475e-01  -1.3295853e-01   4.4878947e-03
   1.2000000e+02  -2.7653734e-02  -1.4394324e-01  -1.2817834e-01   3.8148964e-03
   1.2020000e+02  -2.7655456e-02  -1.3794457e-01  -1.2420650e-01   3.3201245e-03
   1.2040000e+02  -2.7655499e-02  -1.3535080e-01  -1.2097161e-01   2.9478765e-03
   1.2060000e+02  -2.7655500e-02  -1.3421239e-01  -1.1837606e-01   2.5690850e-03
   1.2080000e+02  -2.7655500e-02  -1.3369938e-01  -1.1630026e-01   2.2316596e-03
   1.2100000e+02  -2.7655500e-02  -1.3345757e-01  -1.1462582e-01   2.0768378e-03
   1.2120000e+02  -2.7655500e-02  -1.3333600e-01  -1.1329434e-01   1.9149783e-03
   1.2140000e+02  -2.7655500e-02  -1.3326932e-01  -1.1223497e-01   1.7653235e-03
   1.2160000e+02  -2.7655500e-02  -1.3322903e-01  -1.1139260e-01   1.6286558e-03
   1.2180000e+02  -2.7655500e-02  -1.3320222e-01  -1.1071412e-01   1.5728422e-03
   1.2200000e+02  -2.7655500e-02  -1.3318321e-01  -1.1017635e-01   1.5055889e-03
   1.2220000e+02  -2.7655500e-02  -1.3316907e-01  -1.0974883e-01   1.4436547e-03
   1.2240000e+02  -2.7655500e-02  -1.3315819e-01  -1.0940674e-01   1.4046221e-03
   1.2260000e+02  -2.7655500e-02  -1.3314975e-01  -1.0913715e-01   1.3504970e-03
   1.2280000e+02  -2.7655500e-02  -1.3314316e-01  -1.0892507e-01   1.2863059e-03
   1.2300000e+02  -2.7655500e-02  -1.3313797e-01  -1.0875742e-01   1.2247668e-03
   1.2320000e+02  -2.7655500e-02  -1.3313370e-01  -1.0861708e-01   1.2267657e-03
   1.2340000e+02  -2.7655500e-02  -1.3313033e-01  -1.0850590e-01   1.2233291e-03
   1.2360000e+02  -2.7655500e-02  -1.3312767e-01  -1.0841886e-01   1.2087759e-03
   1.2380000e+02  -2.7655500e-02  -1.3312558e-01  -1.0835049e-01   1.1895721e-03
   1.2400000e+02  -2.7655500e-02  -1.3312381e-01  -1.0829129e-01   1.2100480e-03
   1.2420000e+02  -2.7655500e-02  -1.3312242e-01  -1.0824522e-01   1.2178684e-03
   1.2440000e+02  -2.7655500e-02  -1.3312135e-01  -1.0821023e-01   1.2110992e-03
   1.2460000e+02  -2.7655500e-02  -1.3312056e-01  -1.0818515e-01   1.1843541e-03
   1.2480000e+02  -2.7655500e-02  -1.3311997e-01  -1.0816713e-01   1.1481355e-03
   1.2500000e+02  -2.7655500e-02  -1.3311939e-01  -1.0814769e-01   1.1577834e-03
   1.2520000e+02  -2.7655500e-02  -1.3311895e-01  -1.0813317e-01   1.1581982e-03
   1.2540000e+02  -2.7655500e-02  -1.3311863e-01  -1.0812329e-01   1.1456098e-03
   1.2560000e+02  -2.7655500e-02  -1.3311834e-01  -1.0811303e-01   1.1537188e-03
   1.2580000e+02  -2.7655500e-02  -1.3311791e-01  -1.0809511e-01   1.2340407e-03
   1.2600000e+02  -2.7655500e-02  -1.3311798e-01  -1.0810198e-01   1.1375747e-03
   1.2620000e+02  -2.7655500e-02  -1.3311774e-01  -1.0809250e-01   1.1742413e-03
   1.2640000e+02  -2.7655500e-02  -1.3311751e-01  -1.0808279e-01   1.2197920e-03
   1.2660000e+02  -2.5066692e-02  -1.4454042e-01  -9.8743678e-02   2.9942126e-03
   1.2680000e+02  -2.5031210e-02  -1.5067112e-01  -9.0889172e-02   1.9930166e-03
   1.2700000e+02  -2.5030904e-02  -1.5347449e-01  -8.4687832e-02   1.1611106e-03
   1.2720000e+02  -2.5030902e-02  -1.5471349e-01  -7.9747870e-02   5.4963077e-04
   1.2740000e+02  -2.5030902e-02  -1.5522478e-01  -7.5805040e-02   3.7134464e-05
   1.2760000e+02  -2.5030902e-02  -1.5540446e-01  -7.2644166e-02  -3.4551762e-04
   1.2780000e+02  -2.5030902e-02  -1.5543826e-01  -7.0114732e-02  -6.9370795e-04
   1.2800000e+02  -2.5030902e-02  -1.5541277e-01  -6.8080084e-02  -9.3874026e-04
   1.2820000e+02  -2.5030902e-02  -1.5536696e-01  -6.6451052e-02  -1.1739016e-03
   1.2840000e+02  -2.5030902e-02  -1.5531822e-01  -6.5138162e-02  -1.3297714e-03
   1.2860000e+02  -2.5030902e-02  -1.5527316e-01  -6.4089261e-02  -1.5012141e-03
   1.2880000e+02  -2.5030902e-02  -1.5523422e-01  -6.3245833e-02  -1.6345372e-03
   1.2900000e+02  -2.5030902e-02  -1.5520162e-01  -6.2567207e-02  -1.7349452e-03
   1.2920000e+02  -2.5030902e-02  -1.5517497e-01  -6.2014535e-02  -1.7590502e-03
   1.2940000e+02  -2.5030902e-02  -1.5515330e-01  -6.1568570e-02  -1.7643267e-03
   1.2960000e+02  -2.5030902e-02  -1.5513553e-01  -6.1218521e-02  -1.8334511e-03
   1.2980000e+02  -2.5030902e-02  -1.5512114e-01  -6.0939493e-02  -1.9068405e-03
   1.3000000e+02  -2.5030902e-02  -1.5510957e-01  -6.0714262e-02  -1.9582322e-03
   1.3020000e+02  -2.5030902e-02  -1.5510039e-01  -6.0527226e-02  -1.9527191e-03
   1.3040000e+02  -2.5030902e-02  -1.5509299e-01  -6.0377391e-02  -1.9520185e-03
   1.3060000e+02  -2.5030902e-02  -1.5508700e-01  -6.0258883e-02  -1.9663262e-03
   1.3080000e+02  -2.5030902e-02  -1.5508210e-01  -6.0167473e-02  -2.0075686e-03
   1.3100000e+02  -2.5030902e-02  -1.5507831e-01  -6.0086877e-02  -1.9853481e-03
   1.3120000e+02  -2.5030902e-02  -1.5507525e-01  -6.0023645e-02  -1.9794548e-03
   1.3140000e+02  -2.5030902e-02  -1.5507270e-01  -5.9976152e-02  -2.0005405e-03
   1.3160000e+02  -2.5030902e-02  -1.5507081e-01  -5.9931088e-02  -1.9639245e-03
   1.3180000e+02  -2.5030902e-02  -1.5506896e-01  -5.9909439e-02  -2.0476625e-03
   1.3200000e+02  -2.5030902e-02  -1.5506788e-01  -5.9873904e-02  -1.9740926e-03
   1.3220000e+02  -2.5030902e-02  -1.5506663e-01  -5.9862316e-02  -2.0467824e-03
   1.3240000e+02  -2.5030902e-02  -1.5506595e-01  -5.9838999e-02  -1.9964292e-03
   1.3260000e+02  -2.5030902e-02  -1.5506530e-01  -5.9824591e-02  -1.9896064e-03
   1.3280000e+02  -2.5030902e-02  -1.5506474e-01  -5.9814359e-02  -1.9945794e-03
   1.3300000e+02  -2.5030902e-02  -1.5506413e-01  -5.9813461e-02  -2.0554831e-03
   1.3320000e+02  -2.5030902e-02  -1.5506375e-01  -5.9807804e-02  -2.0660997e-03
   1.3340000e+02  -2.5030902e-02  -1.5506340e-01  -5.9805432e-02  -2.0915166e-03
   1.3360000e+02  -2.5030902e-02  -1.5506339e-01  -5.9791560e-02  -2.0189960e-03
   1.3380000e+02  -2.5030902e-02  -1.5506316e-01  -5.9789988e-02  -2.0351053e-03
   1.3400000e+02  -2.5030902e-02  -1.5506296e-01  -5.9789602e-02  -2.0548684e-03
   1.3420000e+02  -2.5030902e-02  -1.5506290e-01  -5.9784968e-02  -2.0371585e-03
   1.3440000e+02  -2.5030902e-02  -1.5506289e-01  -5.9779446e-02  -2.0089678e-03
   1.3460000e+02  -2.5030902e-02  -1.5506278e-01  -5.9779450e-02  -2.0208125e-03
   1.3480000e+02  -2.5030902e-02  -1.5506257e-01  -5.9784458e-02  -2.0692090e-03
   1.3500000e+02  -2.5030902e-02  -1.5506277e-01  -5.9772695e-02  -1.9854718e-03
   1.3520000e+02  -2.5030902e-02  -1.5506265e-01  -5.9775107e-02  -2.0103377e-03
   1.3540000e+02  -2.5030902e-02  -1.5506266e-01  -5.9772751e-02  -1.9969592e-03
   1.3560000e+02  -2.5030902e-02  -1.5506265e-01  -5.9771753e-02  -1.9931729e-03
   1.3580000e+02  -2.5030902e-02  -1.5506239e-01  -5.9781918e-02  -2.0753152e-03
   1.3600000e+02  -2.5030902e-02  -1.5506244e-01  -5.9778641e-02  -2.0524201e-03
   1.3620000e+02  -2.5030902e-02  -1.5506255e-01  -5.9772893e-02  -2.0098246e-03
   1.3640000e+02  -2.5030902e-02  -1.5506255e-01  -5.9772333e-02  -2.0071268e-03
   1.3660000e+02  -2.5030902e-02  -1.5506238e-01  -5.9779096e-02  -2.0609834e-03
   1.3680000e+02  -2.5030902e-02  -1.5506256e-01  -5.9771161e-02  -2.0004202e-03
   1.3700000e+02  -2.5030902e-02  -1.5506248e-01  -5.9773886e-02  -2.0224463e-03
   1.3720000e+02  -2.5030902e-02  -1.5506256e-01  -5.9770492e-02  -1.9967692e-03
   1.3740000e+02  -2.5030902e-02  -1.5506232e-01  -5.9780482e-02  -2.0749250e-03
   1.3760000e+02  -2.5030902e-02  -1.5506244e-01  -5.9774963e-02  -2.0324973e-03
   1.3780000e+02  -2.5030902e-02  -1.5506239e-01  -5.9777331e-02  -2.0512556e-03
   1.3800000e+02  -2.5614753e-02  -1.5745097e-01  -6.1396589e-02  -2.5885163e-03
   1.3820000e+02  -2.5738282e-02  -1.6124029e-01  -6.4810418e-02  -2.1168769e-03
   1.3840000e+02  -2.5739521e-02  -1.6296870e-01  -6.7506511e-02  -1.7553298e-03
   1.3860000e+02  -2.5739533e-02  -1.6374247e-01  -6.9657177e-02  -1.5204192e-03
   1.3880000e+02  -2.5739533e-02  -1.6407704e-01  -7.1365981e-02  -1.2638467e-03
   1.3900000e+02  -2.5739533e-02  -1.6421157e-01  -7.2745452e-02  -1.1445597e-03
   1.3920000e+02  -2.5739533e-02  -1.6425702e-01  -7.3848026e-02  -1.0202558e-03
   1.3940000e+02  -2.5739533e-02  -1.6426434e-01  -7.4724160e-02  -8.5184801e-04
   1.3960000e+02  -2.5739533e-02  -1.6425653e-01  -7.5428722e-02  -7.2385571e-04
   1.3980000e+02  -2.5739533e-02  -1.6424381e-01  -7.6000075e-02  -6.6207951e-04
   1.4000000e+02  -2.5739533e-02  -1.6423058e-01  -7.6462690e-02  -6.3996521e-04
   1.4020000e+02  -2.5739533e-02  -1.6421865e-01  -7.6823102e-02  -5.3482004e-04
   1.4040000e+02  -2.5739533e-02  -1.6420826e-01  -7.7128426e-02  -5.7124808e-04
   1.4060000e+02  -2.5739533e-02  -1.6419974e-01  -7.7359129e-02  -4.8750035e-04
   1.4080000e+02  -2.5739533e-02  -1.6419269e-01  -7.7552582e-02  -4.8219386e-04
   1.4100000e+02  -2.5739533e-02  -1.6418692e-01  -7.7710365e-02  -4.9575339e-04
   1.4120000e+02  -2.5739533e-02  -1.6418236e-01  -7.7827078e-02  -4.2888287e-04
   1.4140000e+02  -2.5739533e-02  -1.6417862e-01  -7.7927428e-02  -4.2559943e-04
   1.4160000e+02  -2.5739533e-02  -1.6417556e-01  -7.8011857e-02  -4.5211555e-04
   1.4180000e+02  -2.5739533e-02  -1.6417312e-01  -7.8078224e-02  -4.6197453e-04
   1.4200000e+02  -2.5739533e-02  -1.6417126e-01  -7.8120339e-02  -3.8339968e-04
   1.4220000e+02  -2.5739533e-02  -1.6416964e-01  -7.8167517e-02  -4.2299842e-04
   1.4240000e+02  -2.5739533e-02  -1.6416843e-01  -7.8195621e-02  -3.7919401e-04
   1.4260000e+02  -2.5739533e-02  -1.6416736e-01  -7.8228147e-02  -4.2059465e-04
   1.4280000e+02  -2.5739533e-02  -1.6416658e-01  -7.8246125e-02  -3.9096618e-04
   1.4300000e+02  -2.5739533e-02  -1.6416594e-01  -7.8261621e-02  -3.7521307e-04
   1.4320000e+02  -2.5739533e-02  -1.6416534e-01  -7.8283579e-02  -4.3582418e-04
   1.4340000e+02  -2.5739533e-02  -1.6416496e-01  -7.8290017e-02  -3.9813241e-04
   1.4360000e+02  -2.5739533e-02  -1.6416465e-01  -7.8297194e-02  -3.8327141e-04
   1.4380000e+02  -2.5739533e-02  -1.6416436e-01  -7.8305758e-02  -3.9288874e-04
   1.4400000e+02  -2.5739533e-02  -1.6416413e-01  -7.8313088e-02  -4.0406138e-04
   1.4420000e+02  -2.5739533e-02  -1.6416395e-01  -7.8317997e-02  -4.0547157e-04
   1.4440000e+02  -2.5739533e-02  -1.6416382e-01  -7.8320176e-02  -3.9298928e-04
   1.4460000e+02  -2.5739533e-02  -1.6416373e-01  -7.8320655e-02  -3.7315448e-04
   1.4480000e+02  -2.6230244e-02  -1.5518024e-01  -7.5598964e-02  -1.6583611e-03
   1.4500000e+02  -2.6281086e-02  -1.4687167e-01  -7.1768686e-02  -2.2038753e-03
   1.4520000e+02  -2.6281947e-02  -1.4325185e-01  -6.8895614e-02  -2.5726274e-03
   1.4540000e+02  -2.6281961e-02  -1.4170168e-01  -6.6687386e-02  -2.8580465e-03
   1.4560000e+02  -2.6281961e-02  -1.4105973e-01  -6.4963551e-02  -3.0867634e-03
   1.4580000e+02  -2.6281961e-02  -1.4081203e-01  -6.3605306e-02  -3.2713258e-03
   1.4600000e+02  -2.6281961e-02  -1.4073199e-01  -6.2529083e-02  -3.4182442e-03
   1.4620000e+02  -2.6281961e-02  -1.4072035e-01  -6.1670526e-02  -3.5104882e-03
   1.4640000e+02  -2.6281961e-02  -1.4073444e-01  -6.0993061e-02  -3.6304078e-03
   1.4660000e+02  -2.6281961e-02  -1.4075598e-01  -6.0451239e-02  -3.7110044e-03
   1.4680000e+02  -2.6281961e-02  -1.4077761e-01  -6.0013203e-02  -3.7290708e-03
   1.4700000e+02  -2.6281961e-02  -1.4079705e-01  -5.9669834e-02  -3.7891835e-03
   1.4720000e+02  -2.6281961e-02  -1.4081350e-01  -5.9397290e-02  -3.8475122e-03
   1.4740000e+02  -2.6281961e-02  -1.4082678e-01  -5.9168917e-02  -3.8102276e-03
   1.4760000e+02  -2.6281961e-02  -1.4083788e-01  -5.9001038e-02  -3.8900325e-03
   1.4780000e+02  -2.6281961e-02  -1.4084671e-01  -5.8862059e-02  -3.9151012e-03
   1.4800000e+02  -2.6281961e-02  -1.4085374e-01  -5.8749630e-02  -3.9232479e-03
   1.4820000e+02  -2.6281961e-02  -1.4085950e-01  -5.8665384e-02  -3.9714923e-03
   1.4840000e+02  -2.6281961e-02  -1.4086400e-01  -5.8594269e-02  -3.9801271e-03
   1.4860000e+02  -2.6281961e-02  -1.4086735e-01  -5.8526158e-02  -3.8999102e-03
   1.4880000e+02  -2.6281961e-02  -1.4087044e-01  -5.8490214e-02  -3.9767894e-03
   1.4900000e+02  -2.6281961e-02  -1.4087278e-01  -5.8456348e-02  -3.9984035e-03
   1.4920000e+02  -2.6281961e-02  -1.4087443e-01  -5.8420014e-02  -3.9443137e-03
   1.4940000e+02  -2.6281961e-02  -1.4087600e-01  -5.8401365e-02  -3.9803360e-03
   1.4960000e+02  -2.6281961e-02  -1.4087703e-01  -5.8377382e-02  -3.9393551e-03
   1.4980000e+02  -2.6281961e-02  -1.4087785e-01  -5.8358057e-02  -3.9052048e-03
   1.5000000e+02  -2.6281961e-02  -1.4087873e-01  -5.8352135e-02  -3.9506745e-03
   1.5020000e+02  -2.6281961e-02  -1.4087946e-01  -5.8348878e-02  -3.9981933e-03
   1.5040000e+02  -2.6281961e-02  -1.4087981e-01  -5.8336036e-02  -3.9576685e-03
   1.5060000e+02  -2.6281961e-02  -1.4088023e-01  -5.8332204e-02  -3.9744522e-03
   1.5080000e+02  -2.6281961e-02  -1.4088064e-01  -5.8332066e-02  -4.0101916e-03
   1.5100000e+02  -2.6281961e-02  -1.4088073e-01  -5.8322013e-02  -3.9625649e-03
   1.5120000e+02  -2.6281961e-02  -1.4088111e-01  -5.8326892e-02  -4.0233478e-03
   1.5140000e+02  -2.5649857e-02  -1.4517965e-01  -5.5130382e-02  -3.6519727e-03
   1.5160000e+02  -2.5623320e-02  -1.4795514e-01  -5.2022564e-02  -4.1107933e-03
   1.5180000e+02  -2.5622896e-02  -1.4916601e-01  -4.9627036e-02  -4.4548096e-03
   1.5200000e+02  -2.5622889e-02  -1.4965776e-01  -4.7740738e-02  -4.6592628e-03
   1.5220000e+02  -2.5622889e-02  -1.4982544e-01  -4.6255073e-02  -4.8872142e-03
   1.5240000e+02  -2.5622889e-02  -1.4985284e-01  -4.5062346e-02  -5.0075210e-03
   1.5260000e+02  -2.5622889e-02  -1.4982404e-01  -4.4109753e-02  -5.1204942e-03
   1.5280000e+02  -2.5622889e-02  -1.4977680e-01  -4.3352018e-02  -5.2605928e-03
   1.5300000e+02  -2.5622889e-02  -1.4972750e-01  -4.2737131e-02  -5.3269077e-03
   1.5320000e+02  -2.5622889e-02  -1.4968246e-01  -4.2242975e-02  -5.3821618e-03
   1.5340000e+02  -2.5622889e-02  -1.4964365e-01  -4.1848626e-02  -5.4506310e-03
   1.5360000e+02  -2.5622889e-02  -1.4961127e-01  -4.1526596e-02  -5.4700762e-03
   1.5380000e+02  -2.5622889e-02  -1.4958456e-01  -4.1274280e-02  -5.5376058e-03
   1.5400000e+02  -2.5622889e-02  -1.4956284e-01  -4.1067632e-02  -5.5649467e-03
   1.5420000e+02  -2.5622889e-02  -1.4954521e-01  -4.0902995e-02  -5.5998084e-03
   1.5440000e+02  -2.5622889e-02  -1.4953101e-01  -4.0765301e-02  -5.5887085e-03
   1.5460000e+02  -2.5622889e-02  -1.4951949e-01  -4.0661270e-02  -5.6313411e-03
   1.5480000e+02  -2.5622889e-02  -1.4951030e-01  -4.0567172e-02  -5.5872035e-03
   1.5500000e+02  -2.5622889e-02  -1.4950279e-01  -4.0501166e-02  -5.6254615e-03
   1.5520000e+02  -2.5622889e-02  -1.4949687e-01  -4.0437421e-02  -5.5758714e-03
   1.5540000e+02  -2.5622889e-02  -1.4949196e-01  -4.0398318e-02  -5.6284384e-03
   1.5560000e+02  -2.5622889e-02  -1.4948805e-01  -4.0363540e-02  -5.6457585e-03
   1.5580000e+02  -2.5622889e-02  -1.4948487e-01  -4.0338575e-02  -5.6826638e-03
   1.5600000e+02  -2.5622889e-02  -1.4948239e-01  -4.0310684e-02  -5.6533174e-03
   1.5620000e+02  -2.5622889e-02  -1.4948042e-01  -4.0285809e-02  -5.6113426e-03
   1.5640000e+02  -2.5622889e-02  -1.4947878e-01  -4.0270517e-02  -5.6133888e-03
   1.5660000e+02  -2.5622889e-02  -1.4947746e-01  -4.0258074e-02  -5.6140343e-03
   1.5680000e+02  -2.5622889e-02  -1.4947638e-01  -4.0249813e-02  -5.6278536e-03
   1.5700000e+02  -2.5622889e-02  -1.4947551e-01  -4.0243714e-02  -5.6431423e-03
   1.5720000e+02  -2.5622889e-02  -1.4947478e-01  -4.0242522e-02  -5.6836140e-03
   1.5740000e+02  -2.5622889e-02  -1.4947422e-01  -4.0236919e-02  -5.6810228e-03
   1.5760000e+02  -2.5622889e-02  -1.4947384e-01  -4.0226790e-02  -5.6363660e-03
   1.5780000e+02  -2.5622889e-02  -1.4947348e-01  -4.0223195e-02  -5.6349608e-03
   1.5800000e+02  -2.5622889e-02  -1.4947317e-01  -4.0222676e-02  -5.6518151e-03
   1.5820000e+02  -2.5622889e-02  -1.4947292e-01  -4.0222532e-02  -5.6674561e-03
   1.5840000e+02  -2.5622889e-02  -1.4947268e-01  -4.0225890e-02  -5.7063611e-03
   1.5860000e+02  -2.5622889e-02  -1.4947256e-01  -4.0222016e-02  -5.6878579e-03
   1.5880000e+02  -2.5622889e-02  -1.4947242e-01  -4.0221706e-02  -5.6942327e-03
   1.5900000e+02  -2.5622889e-02  -1.4947238e-01  -4.0215920e-02  -5.6574273e-03
   1.5920000e+02  -2.5622889e-02  -1.4947226e-01  -4.0218786e-02  -5.6847986e-03
   1.5940000e+02  -2.5622889e-02  -1.4947220e-01  -4.0218222e-02  -5.6850749e-03
   1.5960000e+02  -2.5622889e-02  -1.4947221e-01  -4.0212255e-02  -5.6435415e-03
   1.5980000e+02  -2.5622889e-02  -1.4947211e-01  -4.0217358e-02  -5.6851415e-03
   1.6000000e+02  -2.5622889e-02  -1.4947206e-01  -4.0218215e-02  -5.6940160e-03
   1.6020000e+02  -2.5622889e-02  -1.4947201e-01  -4.0220359e-02  -5.7121656e-03
   1.6040000e+02  -2.5622889e-02  -1.4947205e-01  -4.0214805e-02  -5.6716298e-03
   1.6060000e+02  -2.5622889e-02  -1.4947204e-01  -4.0213844e-02  -5.6655877e-03
   1.6080000e+02  -2.5622889e-02  -1.4947195e-01  -4.0220416e-02  -5.7163704e-03
   1.6100000e+02  -2.5622889e-02  -1.4947197e-01  -4.0218253e-02  -5.7007901e-03
   1.6120000e+02  -2.5622889e-02  -1.4947196e-01  -4.0218148e-02  -5.7006442e-03
   1.6140000e+02  -2.5622889e-02  -1.4947196e-01  -4.0216966e-02  -5.6922103e-03
   1.6160000e+02  -2.5622889e-02  -1.4947196e-01  -4.0216278e-02  -5.6874174e-03
   1.6180000e+02  -2.5622889e-02  -1.4947202e-01  -4.0209722e-02  -5.6380931e-03
   1.6200000e+02  -2.5622889e-02  -1.4947204e-01  -4.0207967e-02  -5.6250664e-03
   1.6220000e+02  -2.5622889e-02  -1.4947204e-01  -4.0207284e-02  -5.6201118e-03
   1.6240000e+02  -2.5622889e-02  -1.4947194e-01  -4.0216189e-02  -5.6877460e-03
   1.6260000e+02  -2.5622889e-02  -1.4947194e-01  -4.0216575e-02  -5.6908134e-03
   1.6280000e+02  -2.5521860e-02  -1.4945735e-01  -4.0131580e-02  -5.4063852e-03
   1.6300000e+02  -2.5413625e-02  -1.4939303e-01  -3.9842547e-02  -5.3984041e-03
   1.6320000e+02  -2.5412279e-02  -1.4936474e-01  -3.9620732e-02  -5.4768753e-03
   1.6340000e+02  -2.5412262e-02  -1.4935261e-01  -3.9434547e-02  -5.4798641e-03
   1.6360000e+02  -2.5412261e-02  -1.4934765e-01  -3.9279765e-02  -5.4437158e-03
   1.6380000e+02  -2.5412261e-02  -1.4934568e-01  -3.9167566e-02  -5.5125868e-03
   1.6400000e+02  -2.5412261e-02  -1.4934512e-01  -3.9069242e-02  -5.5050964e-03
   1.6420000e+02  -2.5412261e-02  -1.4934504e-01  -3.8996690e-02  -5.5512817e-03
   1.6440000e+02  -2.5412261e-02  -1.4934528e-01  -3.8925452e-02  -5.4873751e-03
   1.6460000e+02  -2.5412261e-02  -1.4934543e-01  -3.8883611e-02  -5.5583660e-03
   1.6480000e+02  -2.5412261e-02  -1.4934563e-01  -3.8845585e-02  -5.5813233e-03
   1.6500000e+02  -2.5412261e-02  -1.4934593e-01  -3.8800060e-02  -5.4822927e-03
   1.6520000e+02  -2.5412261e-02  -1.4934607e-01  -3.8777197e-02  -5.5113311e-03
   1.6540000e+02  -2.5412261e-02  -1.4934618e-01  -3.8759018e-02  -5.5365359e-03
   1.6560000e+02  -2.5412261e-02  -1.4934628e-01  -3.8743180e-02  -5.5473818e-03
   1.6580000e+02  -2.5412261e-02  -1.4934639e-01  -3.8726349e-02  -5.5239551e-03
   1.6600000e+02  -2.5412261e-02  -1.4934645e-01  -3.8716226e-02  -5.5321464e-03
   1.6620000e+02  -2.5412261e-02  -1.4934653e-01  -3.8704993e-02  -5.5144439e-03
   1.6640000e+02  -2.5412261e-02  -1.4934660e-01  -3.8696195e-02  -5.5021323e-03
   1.6660000e+02  -2.5412261e-02  -1.4934657e-01  -3.8698068e-02  -5.5628616e-03
   1.6680000e+02  -2.5412261e-02  -1.4934664e-01  -3.8688119e-02  -5.5214074e-03
   1.6700000e+02  -2.5412261e-02  -1.4934658e-01  -3.8694870e-02  -5.6044523e-03
   1.6720000e+02  -2.5412261e-02  -1.4934669e-01  -3.8680786e-02  -5.5173771e-03
   1.6740000e+02  -2.5412261e-02  -1.4934671e-01  -3.8677624e-02  -5.5117712e-03
   1.6760000e+02  -2.5412261e-02  -1.4934668e-01  -3.8681336e-02  -5.5566060e-03
   1.6780000e+02  -2.5412261e-02  -1.4934665e-01  -3.8685649e-02  -5.6031471e-03
   1.6800000e+02  -2.5412261e-02  -1.4934668e-01  -3.8681478e-02  -5.5803406e-03
   1.6820000e+02  -2.5412261e-02  -1.4934672e-01  -3.8675592e-02  -5.5420455e-03
   1.6840000e+02  -2.5412261e-02  -1.4934677e-01  -3.8670176e-02  -5.5058761e-03
   1.6860000e+02  -2.5412261e-02  -1.4934670e-01  -3.8678692e-02  -5.5783073e-03
   1.6880000e+02  -2.5412261e-02  -1.4934668e-01  -3.8680807e-02  -5.5992283e-03
   1.6900000e+02  -2.5412261e-02  -1.4934672e-01  -3.8675444e-02  -5.5603518e-03
   1.6920000e+02  -2.5412261e-02  -1.4934672e-01  -3.8675782e-02  -5.5657663e-03
   1.6940000e+02  -2.5412261e-02  -1.4934670e-01  -3.8677941e-02  -5.5850131e-03
   1.6960000e+02  -2.5624302e-02  -1.4798141e-01  -3.7643663e-02  -6.2437971e-03
   1.6980000e+02  -2.5678799e-02  -1.4581130e-01  -3.5152387e-02  -6.5206513e-03
   1.7000000e+02  -2.5679525e-02  -1.4490258e-01  -3.3255696e-02  -6.7938726e-03
   1.7020000e+02  -2.5679535e-02  -1.4455343e-01  -3.1780298e-02  -7.0198329e-03
   1.7040000e+02  -2.5679535e-02  -1.4444667e-01  -3.0618447e-02  -7.1970703e-03
   1.7060000e+02  -2.5679535e-02  -1.4443965e-01  -2.9682775e-02  -7.2259124e-03
   1.7080000e+02  -2.5679535e-02  -1.4447040e-01  -2.8951176e-02  -7.3468006e-03
   1.7100000e+02  -2.5679535e-02  -1.4451158e-01  -2.8373037e-02  -7.4832980e-03
   1.7120000e+02  -2.5679535e-02  -1.4455159e-01  -2.7896204e-02  -7.4766518e-03
   1.7140000e+02  -2.5679535e-02  -1.4458735e-01  -2.7526539e-02  -7.5575702e-03
   1.7160000e+02  -2.5679535e-02  -1.4461734e-01  -2.7224879e-02  -7.5753439e-03
   1.7180000e+02  -2.5679535e-02  -1.4464213e-01  -2.6986709e-02  -7.6125690e-03
   1.7200000e+02  -2.5679535e-02  -1.4466244e-01  -2.6801875e-02  -7.6851084e-03
   1.7220000e+02  -2.5679535e-02  -1.4467848e-01  -2.6641572e-02  -7.6481929e-03
   1.7240000e+02  -2.5679535e-02  -1.4469172e-01  -2.6525394e-02  -7.7100906e-03
   1.7260000e+02  -2.5679535e-02  -1.4470200e-01  -2.6420352e-02  -7.6673982e-03
   1.7280000e+02  -2.5679535e-02  -1.4471071e-01  -2.6353243e-02  -7.7618127e-03
   1.7300000e+02  -2.5679535e-02  -1.4471693e-01  -2.6273108e-02  -7.6360784e-03
   1.7320000e+02  -2.5679535e-02  -1.4472283e-01  -2.6241288e-02  -7.7809442e-03
   1.7340000e+02  -2.5679535e-02  -1.4472684e-01  -2.6190689e-02  -7.7055605e-03
   1.7360000e+02  -2.5679535e-02  -1.4473037e-01  -2.6161893e-02  -7.7340427e-03
   1.7380000e+02  -2.5679535e-02  -1.4473325e-01  -2.6140674e-02  -7.7706040e-03
   1.7400000e+02  -2.5679535e-02  -1.4473525e-01  -2.6113314e-02  -7.7208425e-03
   1.7420000e+02  -2.5679535e-02  -1.4473706e-01  -2.6098305e-02  -7.7333143e-03
   1.7440000e+02  -2.5679535e-02  -1.4473851e-01  -2.6086709e-02  -7.7463973e-03
   1.7460000e+02  -2.5679535e-02  -1.4473945e-01  -2.6069873e-02  -7.6993580e-03
   1.7480000e+02  -2.5679535e-02  -1.4474058e-01  -2.6069414e-02  -7.7606401e-03
   1.7500000e+02  -2.5679535e-02  -1.4474121e-01  -2.6059687e-02  -7.7384877e-03
   1.7520000e+02  -2.5679535e-02  -1.4474180e-01  -2.6054318e-02  -7.7390958e-03
   1.7540000e+02  -2.5679535e-02  -1.4474223e-01  -2.6049122e-02  -7.7327226e-03
   1.7560000e+02  -2.5679535e-02  -1.4474259e-01  -2.6045573e-02  -7.7322408e-03
   1.7580000e+02  -2.5679535e-02  -1.4474303e-01  -2.6047891e-02  -7.7710752e-03
   1.7600000e+02  -2.5679535e-02  -1.4474302e-01  -2.6037042e-02  -7.7055298e-03
   1.7620000e+02  -2.5679535e-02  -1.4474337e-01  -2.6041039e-02  -7.7494860e-03
   1.7640000e+02  -2.5236337e-02  -1.4343973e-01  -2.5392711e-02  -7.2296308e-03
   1.7660000e+02  -2.5181097e-02  -1.4224085e-01  -2.4504239e-02  -7.3334878e-03
   1.7680000e+02  -2.5179848e-02  -1.4170712e-01  -2.3764567e-02  -7.4590334e-03
   1.7700000e+02  -2.5179819e-02  -1.4145879e-01  -2.3156405e-02  -7.5450129e-03
   1.7720000e+02  -2.5179818e-02  -1.4133520e-01  -2.2669096e-02  -7.6539117e-03
   1.7740000e+02  -2.5179818e-02  -1.4126783e-01  -2.2271495e-02  -7.7016525e-03
   1.7760000e+02  -2.5179818e-02  -1.4122721e-01  -2.1956189e-02  -7.7687546e-03
   1.7780000e+02  -2.5179818e-02  -1.4120025e-01  -2.1699948e-02  -7.7956546e-03
   1.7800000e+02  -2.5179818e-02  -1.4118100e-01  -2.1490410e-02  -7.7842087e-03
   1.7820000e+02  -2.5179818e-02  -1.4116658e-01  -2.1322608e-02  -7.7743196e-03
   1.7840000e+02  -2.5179818e-02  -1.4115552e-01  -2.1200510e-02  -7.8582653e-03
   1.7860000e+02  -2.5179818e-02  -1.4114677e-01  -2.1088264e-02  -7.8155248e-03
   1.7880000e+02  -2.5179818e-02  -1.4113988e-01  -2.1003629e-02  -7.8203075e-03
   1.7900000e+02  -2.5179818e-02  -1.4113440e-01  -2.0939023e-02  -7.8475762e-03
   1.7920000e+02  -2.5179818e-02  -1.4113006e-01  -2.0892521e-02  -7.9084922e-03
   1.7940000e+02  -2.5179818e-02  -1.4112652e-01  -2.0838569e-02  -7.8307422e-03
   1.7960000e+02  -2.5179818e-02  -1.4112376e-01  -2.0811988e-02  -7.8937212e-03
   1.7980000e+02  -2.5179818e-02  -1.4112152e-01  -2.0783347e-02  -7.8884060e-03
   1.8000000e+02  -2.5179818e-02  -1.4111972e-01  -2.0757838e-02  -7.8645385e-03
   1.8020000e+02  -2.5179818e-02  -1.4111831e-01  -2.0744478e-02  -7.8986585e-03
   1.8040000e+02  -2.5179818e-02  -1.4111716e-01  -2.0730363e-02  -7.9000686e-03
   1.8060000e+02  -2.5179818e-02  -1.4111623e-01  -2.0713731e-02  -7.8608740e-03
   1.8080000e+02  -2.5179818e-02  -1.4111549e-01  -2.0702729e-02  -7.8469061e-03
   1.8100000e+02  -2.5179818e-02  -1.4111493e-01  -2.0702717e-02  -7.9020953e-03
   1.8120000e+02  -2.5179818e-02  -1.4111445e-01  -2.0693874e-02  -7.8795482e-03
   1.8140000e+02  -2.5179818e-02  -1.4111408e-01  -2.0690453e-02  -7.8890932e-03
   1.8160000e+02  -2.5179818e-02  -1.4111380e-01  -2.0690874e-02  -7.9205798e-03
   1.8180000e+02  -2.5179818e-02  -1.4111352e-01  -2.0679740e-02  -7.8591417e-03
   1.8200000e+02  -2.5179818e-02  -1.4111333e-01  -2.0676050e-02  -7.8493898e-03
   1.8220000e+02  -2.5179818e-02  -1.4111320e-01  -2.0681154e-02  -7.9024169e-03
   1.8240000e+02  -2.5179818e-02  -1.4111311e-01  -2.0685746e-02  -7.9486868e-03
   1.8260000e+02  -2.5179818e-02  -1.4111297e-01  -2.0676161e-02  -7.8855807e-03
   1.8280000e+02  -2.5179818e-02  -1.4111291e-01  -2.0676690e-02  -7.8969898e-03
   1.8300000e+02  -2.5179818e-02  -1.4111285e-01  -2.0678877e-02  -7.9194415e-03
   1.8320000e+02  -2.5179818e-02  -1.4111280e-01  -2.0677067e-02  -7.9105167e-03
   1.8340000e+02  -2.5179818e-02  -1.4111274e-01  -2.0673343e-02  -7.8861964e-03
   1.8360000e+02  -2.5179818e-02  -1.4111271e-01  -2.0672796e-02  -7.8850989e-03
   1.8380000e+02  -2.5179818e-02  -1.4111269e-01  -2.0673556e-02  -7.8932694e-03
   1.8400000e+02  -2.5179818e-02  -1.4111267e-01  -2.0673939e-02  -7.8981036e-03
   1.8420000e+02  -2.5179818e-02  -1.4111267e-01  -2.0675985e-02  -7.9151139e-03
   1.8440000e+02  -2.5179818e-02  -1.4111265e-01  -2.0674319e-02  -7.9037762e-03
   1.8460000e+02  -2.5179818e-02  -1.4111264e-01  -2.0674172e-02  -7.9036646e-03
   1.8480000e+02  -2.5179818e-02  -1.4111260e-01  -2.0669266e-02  -7.8674051e-03
   1.8500000e+02  -2.5179818e-02  -1.4111259e-01  -2.0668426e-02  -7.8617030e-03
   1.8520000e+02  -2.5179818e-02  -1.4111260e-01  -2.0672273e-02  -7.8912600e-03
   1.8540000e+02  -2.5179818e-02  -1.4111263e-01  -2.0677656e-02  -7.9323190e-03
   1.8560000e+02  -2.5179818e-02  -1.4111259e-01  -2.0670062e-02  -7.8753038e-03
   1.8580000e+02  -2.5179818e-02  -1.4111258e-01  -2.0669899e-02  -7.8743332e-03
   1.8600000e+02  -2.5179818e-02  -1.4111261e-01  -2.0675627e-02  -7.9177966e-03
   1.8620000e+02  -2.5179818e-02  -1.4111256e-01  -2.0666852e-02  -7.8517008e-03
   1.8640000e+02  -2.5179818e-02  -1.4111262e-01  -2.0677764e-02  -7.9342290e-03
   1.8660000e+02  -2.5179818e-02  -1.4111258e-01  -2.0669885e-02  -7.8748430e-03
   1.8680000e+02  -2.5179818e-02  -1.4111256e-01  -2.0666026e-02  -7.8457855e-03
   1.8700000e+02  -2.5179818e-02  -1.4111258e-01  -2.0669151e-02  -7.8694517e-03
   1.8720000e+02  -2.5179818e-02  -1.4111259e-01  -2.0673036e-02  -7.8988470e-03
   1.8740000e+02  -2.5179818e-02  -1.4111256e-01  -2.0667067e-02  -7.8538164e-03
   1.8760000e+02  -2.5179818e-02  -1.4111258e-01  -2.0672212e-02  -7.8927009e-03
   1.8780000e+02  -2.5179818e-02  -1.4111260e-01  -2.0675728e-02  -7.9192817e-03
   1.8800000e+02  -2.4986920e-02  -1.4584815e-01  -1.8846449e-02  -7.9872705e-03
   1.8820000e+02  -2.4983748e-02  -1.4873849e-01  -1.7046390e-02  -8.1309782e-03
   1.8840000e+02  -2.4983725e-02  -1.5011254e-01  -1.5605638e-02  -8.3493735e-03
   1.8860000e+02  -2.4983725e-02  -1.5076712e-01  -1.4443036e-02  -8.5184363e-03
   1.8880000e+02  -2.4983725e-02  -1.5107995e-01  -1.3507881e-02  -8.6647399e-03
   1.8900000e+02  -2.4983725e-02  -1.5123034e-01  -1.2751587e-02  -8.7555349e-03
   1.8920000e+02  -2.4983725e-02  -1.5130326e-01  -1.2144836e-02  -8.8429581e-03
   1.8940000e+02  -2.4983725e-02  -1.5133926e-01  -1.1647266e-02  -8.8403286e-03
   1.8960000e+02  -2.4983725e-02  -1.5135720e-01  -1.1263776e-02  -8.9685553e-03
   1.8980000e+02  -2.4983725e-02  -1.5136666e-01  -1.0944784e-02  -8.9899698e-03
   1.9000000e+02  -2.4983725e-02  -1.5137192e-01  -1.0682212e-02  -8.9607264e-03
   1.9020000e+02  -2.4983725e-02  -1.5137478e-01  -1.0487272e-02  -9.0634671e-03
   1.9040000e+02  -2.4983725e-02  -1.5137674e-01  -1.0314924e-02  -9.0252860e-03
   1.9060000e+02  -2.4983725e-02  -1.5137789e-01  -1.0189079e-02  -9.0938314e-03
   1.9080000e+02  -2.4983725e-02  -1.5137886e-01  -1.0076082e-02  -9.0575059e-03
   1.9100000e+02  -2.4983725e-02  -1.5137938e-01  -9.9990413e-03  -9.1357996e-03
   1.9120000e+02  -2.4983725e-02  -1.5137999e-01  -9.9211086e-03  -9.0747810e-03
   1.9140000e+02  -2.4983725e-02  -1.5138037e-01  -9.8662814e-03  -9.0866911e-03
   1.9160000e+02  -2.4983725e-02  -1.5138070e-01  -9.8197119e-03  -9.0770757e-03
   1.9180000e+02  -2.4983725e-02  -1.5138085e-01  -9.7901495e-03  -9.1306496e-03
   1.9200000e+02  -2.4983725e-02  -1.5138108e-01  -9.7581886e-03  -9.1101859e-03
   1.9220000e+02  -2.4983725e-02  -1.5138118e-01  -9.7395575e-03  -9.1486741e-03
   1.9240000e+02  -2.4983725e-02  -1.5138128e-01  -9.7218920e-03  -9.1588151e-03
   1.9260000e+02  -2.4983725e-02  -1.5138143e-01  -9.7033447e-03  -9.1332803e-03
   1.9280000e+02  -2.4983725e-02  -1.5138162e-01  -9.6836329e-03  -9.0755077e-03
   1.9300000e+02  -2.4983725e-02  -1.5138154e-01  -9.6838021e-03  -9.1534823e-03
   1.9320000e+02  -2.4983725e-02  -1.5138169e-01  -9.6685412e-03  -9.0966253e-03
   1.9340000e+02  -2.4983725e-02  -1.5138164e-01  -9.6692309e-03  -9.1515756e-03
   1.9360000e+02  -2.4983725e-02  -1.5138176e-01  -9.6581029e-03  -9.1050417e-03
   1.9380000e+02  -2.4983725e-02  -1.5138179e-01  -9.6539713e-03  -9.1050378e-03
   1.9400000e+02  -2.4983725e-02  -1.5138178e-01  -9.6526736e-03  -9.1207651e-03
   1.9420000e+02  -2.4983725e-02  -1.5138184e-01  -9.6463275e-03  -9.0922348e-03
   1.9440000e+02  -2.4983725e-02  -1.5138173e-01  -9.6538017e-03  -9.1669754e-03
   1.9460000e+02  -2.5013676e-02  -1.5106588e-01  -9.7330999e-03  -9.1649856e-03
   1.9480000e+02  -2.5084243e-02  -1.4822192e-01  -1.0728138e-02  -9.0127534e-03
   1.9500000e+02  -2.5084953e-02  -1.4685493e-01  -1.1611958e-02  -8.9870843e-03
   1.9520000e+02  -2.5084960e-02  -1.4618691e-01  -1.2344093e-02  -8.8868190e-03
   1.9540000e+02  -2.5084960e-02  -1.4585227e-01  -1.2948807e-02  -8.8238168e-03
   1.9560000e+02  -2.5084960e-02  -1.4567821e-01  -1.3439555e-02  -8.7659494e-03
   1.9580000e+02  -2.5084960e-02  -1.4558298e-01  -1.3838873e-02  -8.7420924e-03
   1.9600000e+02  -2.5084960e-02  -1.4552716e-01  -1.4151245e-02  -8.6541641e-03
   1.9620000e+02  -2.5084960e-02  -1.4549247e-01  -1.4413534e-02  -8.6722747e-03
   1.9640000e+02  -2.5084960e-02  -1.4546887e-01  -1.4609938e-02  -8.5798241e-03
   1.9660000e+02  -2.5084960e-02  -1.4545250e-01  -1.4781505e-02  -8.6150068e-03
   1.9680000e+02  -2.5084960e-02  -1.4544019e-01  -1.4911282e-02  -8.5845786e-03
   1.9700000e+02  -2.5084960e-02  -1.4543058e-01  -1.5007050e-02  -8.4976005e-03
   1.9720000e+02  -2.5084960e-02  -1.4542339e-01  -1.5093662e-02  -8.5044919e-03
   1.9740000e+02  -2.5084960e-02  -1.4541771e-01  -1.5162326e-02  -8.5048936e-03
   1.9760000e+02  -2.5084960e-02  -1.4541311e-01  -1.5213436e-02  -8.4755882e-03
   1.9780000e+02  -2.5084960e-02  -1.4540952e-01  -1.5256757e-02  -8.4706971e-03
   1.9800000e+02  -2.5084960e-02  -1.4540669e-01  -1.5292470e-02  -8.4747838e-03
   1.9820000e+02  -2.5084960e-02  -1.4540455e-01  -1.5325942e-02  -8.5156817e-03
   1.9840000e+02  -2.5084960e-02  -1.4540261e-01  -1.5344216e-02  -8.4828735e-03
   1.9860000e+02  -2.5084960e-02  -1.4540123e-01  -1.5364922e-02  -8.5033971e-03
   1.9880000e+02  -2.5084960e-02  -1.4540018e-01  -1.5383611e-02  -8.5361249e-03
   1.9900000e+02  -2.5084960e-02  -1.4539898e-01  -1.5385358e-02  -8.4606495e-03
   1.9920000e+02  -2.5084960e-02  -1.4539840e-01  -1.5400670e-02  -8.5073155e-03
   1.9940000e+02  -2.5084960e-02  -1.4539773e-01  -1.5405318e-02  -8.4861321e-03
   1.9960000e+02  -2.5084960e-02  -1.4539718e-01  -1.5408630e-02  -8.4660241e-03
   1.9980000e+02  -2.5084960e-02  -1.4539698e-01  -1.5419990e-02  -8.5169536e-03
   2.0000000e+02             NaN             NaN             NaN             NaN


==> data/downsampledxTilde.dat <==
   0.0000000e+00  -5.0000000e-01   5.0000000e-01
   2.0000000e-01  -1.7990456e-01   2.1826559e+00
   4.0000000e-01   6.3746175e-02   2.0964004e+00
   6.0000000e-01   9.8785415e-02   8.6077636e-01
   8.0000000e-01   5.8750419e-04  -1.7332415e-01
   1.0000000e+00  -7.8366214e-02  -3.8872091e-01
   1.2000000e+00  -1.4191220e-01  -1.9215276e-01
   1.4000000e+00  -1.8722828e-01   2.8787314e-01
   1.6000000e+00  -1.8701287e-01   9.8053294e-01
   1.8000000e+00  -1.2922982e-01   1.7035463e+00
   2.0000000e+00  -5.2575644e-02   2.1127479e+00
   2.2000000e+00  -6.2165352e-04   2.0862138e+00
   2.4000000e+00   2.2471363e-02   1.7957363e+00
   2.6000000e+00   2.3641606e-02   1.4178978e+00
   2.8000000e+00   6.3458917e-03   1.0802816e+00
   3.0000000e+00  -2.2123437e-02   8.8508804e-01
   3.2000000e+00  -4.6090213e-02   8.8985672e-01
   3.4000000e+00  -4.9113702e-02   1.0603783e+00
   3.6000000e+00  -3.0114200e-02   1.2371435e+00
   3.8000000e+00  -3.6453627e-03   1.2348011e+00
   4.0000000e+00   2.0984879e-02   1.0020297e+00
   4.2000000e+00   4.0767142e-02   5.9082924e-01
   4.4000000e+00   4.7143757e-02   8.4697875e-02
   4.6000000e+00   2.6660554e-02  -3.9574414e-01
   4.8000000e+00  -2.3423952e-02  -4.3417207e-01
   5.0000000e+00  -3.8708013e-02  -1.9317897e-01
   5.2000000e+00  -4.5030506e-02   1.2698798e-01
   5.4000000e+00  -4.2036393e-02   4.0702931e-01
   5.6000000e+00  -7.5097112e-02   9.0782881e-02
   5.8000000e+00  -1.4515894e-01  -5.7379227e-01
   6.0000000e+00  -1.2235471e-01  -2.2813766e-01
   6.2000000e+00  -2.4310284e-02   4.1432885e-01
   6.4000000e+00   3.8245190e-02   3.6496691e-01
   6.6000000e+00   5.9750512e-02   1.2403986e-01
   6.8000000e+00   1.1934047e-01   5.5449879e-01
   7.0000000e+00   1.7627033e-01   9.8623237e-01
   7.2000000e+00   4.6805214e-02  -3.9726548e-01
   7.4000000e+00  -5.1912309e-02  -6.1328899e-01
   7.6000000e+00  -2.6446187e-02  -1.5035611e-01
   7.8000000e+00   3.6263916e-03   4.9708237e-02
   8.0000000e+00   8.9133228e-03  -2.7847263e-02
   8.2000000e+00  -2.7057253e-03  -2.0764666e-01
   8.4000000e+00  -1.3422130e-02  -2.1219953e-01
   8.6000000e+00  -6.7484659e-03  -3.8956004e-02
   8.8000000e+00   2.8643392e-03   6.1945575e-02
   9.0000000e+00   4.9176085e-03   6.6776551e-02
   9.2000000e+00   4.1444514e-03   5.7161138e-02
   9.4000000e+00   4.0535487e-03   4.3013681e-02
   9.6000000e+00   3.3504371e-03   1.4035742e-02
   9.8000000e+00   1.9440265e-03  -5.5738234e-03
   1.0000000e+01   1.2914248e-03   4.9486232e-03
   1.0200000e+01   1.3610684e-03   3.5512090e-02
   1.0400000e+01   1.8795275e-03   8.2593590e-02
   1.0600000e+01   4.0900505e-03   1.4142145e-01
   1.0800000e+01   3.6831157e-03   1.0741115e-01
   1.1000000e+01  -6.5607863e-03  -6.3943530e-02
   1.1200000e+01  -1.4527814e-02  -1.6274927e-01
   1.1400000e+01  -9.6503362e-03  -9.8570045e-02
   1.1600000e+01   2.4842461e-03  -1.3914717e-02
   1.1800000e+01   5.2252414e-03  -1.3533867e-01
   1.2000000e+01  -1.0294075e-02  -3.1977370e-01
   1.2200000e+01  -1.0539400e-03   1.4480960e-04
   1.2400000e+01   2.5030430e-02   3.1549745e-01
   1.2600000e+01   2.8891658e-02   2.4863282e-01
   1.2800000e+01   1.8087164e-03  -2.0374024e-02
   1.3000000e+01  -1.3434823e-02  -1.8924480e-02
   1.3200000e+01  -9.1692742e-04   2.6678257e-01
   1.3400000e+01   8.3231254e-03   2.3334781e-01
   1.3600000e+01  -7.7929611e-03  -8.8197073e-02
   1.3800000e+01  -1.3609524e-02  -1.3769448e-01
   1.4000000e+01  -7.6079618e-05   8.5023210e-03
   1.4200000e+01   1.1850647e-02   4.2113611e-02
   1.4400000e+01   8.8720905e-03  -1.2457422e-01
   1.4600000e+01  -9.7994919e-03  -2.8410502e-01
   1.4800000e+01  -1.3179704e-02  -1.5473139e-01
   1.5000000e+01  -2.5960581e-03   1.4010257e-02
   1.5200000e+01   2.5743024e-03   5.4294985e-02
   1.5400000e+01   2.3378451e-03   5.1755745e-02
   1.5600000e+01   3.0176865e-03   5.1661957e-02
   1.5800000e+01   3.7199558e-03   2.8003662e-02
   1.6000000e+01   2.4391034e-03  -8.6691546e-03
   1.6200000e+01   6.0354438e-04  -1.9528014e-02
   1.6400000e+01  -5.2163727e-04   1.6061762e-03
   1.6600000e+01  -1.1394351e-03   4.6568698e-02
   1.6800000e+01   7.7837220e-04   1.3170295e-01
   1.7000000e+01   4.7857858e-03   1.8539895e-01
   1.7200000e+01  -8.8442008e-04   4.4970677e-02
   1.7400000e+01  -1.2851053e-02  -1.2906140e-01
   1.7600000e+01  -1.1697948e-02  -1.0303585e-01
   1.7800000e+01   3.9784202e-03   4.5752009e-02
   1.8000000e+01   1.7460340e-02   3.3683552e-02
   1.8200000e+01   4.1236400e-03  -3.1083532e-01
   1.8400000e+01  -1.3430844e-02  -2.9648431e-01
   1.8600000e+01   1.4524304e-02   2.0915915e-01
   1.8800000e+01   3.2903246e-02   3.1137355e-01
   1.9000000e+01   8.3661684e-03  -8.7582786e-03
   1.9200000e+01  -2.1445804e-02  -1.8661013e-01
   1.9400000e+01  -2.3290276e-02   8.0505918e-02
   1.9600000e+01   1.1147605e-02   4.6120307e-01
   1.9800000e+01   9.5046294e-03   1.0496927e-01
   2.0000000e+01  -1.2891581e-02  -1.7667404e-01
   2.0200000e+01  -7.7110768e-03  -5.3753010e-02
   2.0400000e+01   8.2477397e-03   7.7778468e-02
   2.0600000e+01   1.2774805e-02  -2.0416596e-03
   2.0800000e+01  -1.5429924e-03  -2.0630196e-01
   2.1000000e+01  -1.2864830e-02  -1.9982513e-01
   2.1200000e+01  -6.3991029e-03  -3.6445016e-02
   2.1400000e+01   1.2440037e-03   4.0347604e-02
   2.1600000e+01   2.2061502e-03   4.1145086e-02
   2.1800000e+01   1.9838203e-03   3.9468652e-02
   2.2000000e+01   2.7144783e-03   3.0752289e-02
   2.2200000e+01   2.4540911e-03   4.8201237e-03
   2.2400000e+01   1.1355853e-03  -1.3455805e-02
   2.2600000e+01   5.4994896e-05  -6.5905890e-03
   2.2800000e+01  -6.9258821e-04   1.8811116e-02
   2.3000000e+01  -5.3642260e-04   6.7757397e-02
   2.3200000e+01   2.0096504e-03   1.3006598e-01
   2.3400000e+01   2.0982848e-03   9.9711149e-02
   2.3600000e+01  -5.6081370e-03  -3.6189231e-02
   2.3800000e+01  -9.6494876e-03  -9.1919696e-02
   2.4000000e+01  -2.5240536e-03  -1.8208450e-02
   2.4200000e+01   8.5423715e-03   3.4109366e-02
   2.4400000e+01   9.7693698e-03  -1.1512688e-01
   2.4600000e+01  -7.0385619e-03  -2.9084641e-01
   2.4800000e+01   2.6978661e-04  -1.1905189e-02
   2.5000000e+01   1.8889638e-02   2.1038862e-01
   2.5200000e+01   1.6392704e-02   1.1238208e-01
   2.5400000e+01  -7.6633336e-03  -9.8409889e-02
   2.5600000e+01  -1.8776242e-02  -4.6187506e-02
   2.5800000e+01  -3.1042573e-03   2.6706755e-01
   2.6000000e+01   1.2908340e-02   2.4414534e-01
   2.6200000e+01  -4.0146360e-03  -6.7662792e-02
   2.6400000e+01  -9.0490851e-03  -9.3987992e-02
   2.6600000e+01   1.6573962e-03   1.5385796e-02
   2.6800000e+01   8.6244441e-03   8.9790943e-03
   2.7000000e+01   1.8290772e-03  -1.2485145e-01
   2.7200000e+01  -9.1472327e-03  -1.8287343e-01
   2.7400000e+01  -7.7806104e-03  -7.5313331e-02
   2.7600000e+01  -8.4746932e-04   1.4851256e-02
   2.7800000e+01   1.4936644e-03   3.0375725e-02
   2.8000000e+01   1.3300731e-03   3.0056519e-02
   2.8200000e+01   1.8574388e-03   2.8573232e-02
   2.8400000e+01   2.0516591e-03   1.1507934e-02
   2.8600000e+01   1.1183816e-03  -9.0923025e-03
   2.8800000e+01   7.2191429e-05  -1.2069152e-02
   2.9000000e+01  -5.4276664e-04   3.1804842e-03
   2.9200000e+01  -7.2237369e-04   3.4267642e-02
   2.9400000e+01   8.0578401e-04   8.7456827e-02
   2.9600000e+01   2.9867733e-03   1.1075669e-01
   2.9800000e+01  -5.2935022e-04   2.8763014e-02
   3.0000000e+01  -6.2458734e-03  -5.6455632e-02
   3.0200000e+01  -4.5370901e-03  -3.8068876e-02
   3.0400000e+01   3.9665229e-03   2.8672749e-02
   3.0600000e+01   9.7221134e-03  -1.2841591e-02
   3.0800000e+01  -5.1081678e-04  -2.1135848e-01
   3.1000000e+01  -7.2179983e-03  -1.4964007e-01
   3.1200000e+01   7.9379604e-03   1.0098889e-01
   3.1400000e+01   1.5190414e-02   1.3408419e-01
   3.1600000e+01   1.1423349e-03  -2.8297049e-02
   3.1800000e+01  -1.3082839e-02  -8.6404988e-02
   3.2000000e+01  -1.0585641e-02   1.0183781e-01
   3.2200000e+01   8.8516855e-03   2.6728660e-01
   3.2400000e+01   4.5290908e-03   4.8549843e-02
   3.2600000e+01  -6.3962116e-03  -7.8018557e-02
   3.2800000e+01  -2.1031233e-03  -1.5334886e-02
   3.3000000e+01   5.9607324e-03   2.9506209e-02
   3.3200000e+01   6.6860520e-03  -4.5277820e-02
   3.3400000e+01  -3.6651667e-03  -1.6301877e-01
   3.3600000e+01  -8.7118182e-03  -1.2437084e-01
   3.3800000e+01  -3.5198011e-03  -1.7062800e-02
   3.4000000e+01   7.9454059e-04   2.6503144e-02
   3.4200000e+01   1.3218666e-03   2.9943674e-02
   3.4400000e+01   1.5849926e-03   3.0438296e-02
   3.4600000e+01   2.0854695e-03   1.9853508e-02
   3.4800000e+01   1.5829749e-03  -1.7275956e-03
   3.5000000e+01   4.8236724e-04  -1.3193891e-02
   3.5200000e+01  -3.0510597e-04  -4.8619371e-03
   3.5400000e+01  -7.6850352e-04   1.8409061e-02
   3.5600000e+01  -1.6932946e-04   6.2866011e-02
   3.5800000e+01   2.2718891e-03   1.1040964e-01
   3.6000000e+01   1.8097556e-03   7.3680403e-02
   3.6200000e+01  -4.3500748e-03  -3.0085287e-02
   3.6400000e+01  -6.3095869e-03  -5.7597129e-02
   3.6600000e+01   1.5198792e-04   4.5827718e-03
   3.6800000e+01   8.1904377e-03   2.5158513e-02
   3.7000000e+01   5.7113592e-03  -1.2902211e-01
   3.7200000e+01  -1.0109385e-02  -2.4662522e-01
   3.7400000e+01  -7.9839593e-04   1.4949536e-02
   3.7600000e+01   1.3497228e-02   1.5310980e-01
   3.7800000e+01   9.7189647e-03   5.8179097e-02
   3.8000000e+01  -6.3975210e-03  -7.0930951e-02
   3.8200000e+01  -1.0959367e-02   7.0836315e-03
   3.8400000e+01   3.1609094e-03   2.1723573e-01
   3.8600000e+01   9.9514397e-03   1.4130005e-01
   3.8800000e+01  -2.9397009e-03  -5.1074762e-02
   3.9000000e+01  -4.8819964e-03  -5.1299034e-02
   3.9200000e+01   1.5033135e-03   5.5470962e-03
   3.9400000e+01   4.7744641e-03  -1.6011216e-02
   3.9600000e+01  -6.8087087e-04  -1.1293233e-01
   3.9800000e+01  -7.3212052e-03  -1.2974714e-01
   4.0000000e+01  -4.9416498e-03  -4.3140944e-02
   4.0200000e+01  -2.2979296e-05   1.7264021e-02
   4.0400000e+01   1.5227364e-03   2.8582794e-02
   4.0600000e+01   1.5917087e-03   2.8716620e-02
   4.0800000e+01   1.8884806e-03   2.3140270e-02
   4.1000000e+01   1.6667740e-03   6.3451371e-03
   4.1200000e+01   7.8168135e-04  -8.2213879e-03
   4.1400000e+01   8.4639836e-05  -6.4674263e-03
   4.1600000e+01  -1.7822684e-04   9.7006408e-03
   4.1800000e+01   4.2441425e-05   3.9198624e-02
   4.2000000e+01   1.6195563e-03   8.1948216e-02
   4.2200000e+01   2.8712398e-03   8.7429142e-02
   4.2400000e+01  -8.7512915e-04   1.2292198e-02
   4.2600000e+01  -5.0554284e-03  -4.8279626e-02
   4.2800000e+01  -3.1214773e-03  -3.0149290e-02
   4.3000000e+01   3.0645761e-03   8.3426264e-03
   4.3200000e+01   5.4746423e-03  -5.3309815e-02
   4.3400000e+01  -4.0607616e-03  -1.9367926e-01
   4.3600000e+01  -4.8042555e-03  -8.4978508e-02
   4.3800000e+01   7.7183386e-03   9.6026218e-02
   4.4000000e+01   1.2057964e-02   1.0632102e-01
   4.4200000e+01   4.2846562e-04  -1.1073953e-02
   4.4400000e+01  -8.4860982e-03  -2.1965486e-02
   4.4600000e+01  -3.6415984e-03   1.3538052e-01
   4.4800000e+01   8.0737505e-03   1.8636054e-01
   4.5000000e+01   5.1750795e-04  -1.4601586e-03
   4.5200000e+01  -6.0566887e-03  -7.1964938e-02
   4.5400000e+01  -2.1310210e-03  -2.8149073e-02
   4.5600000e+01   2.8683101e-03  -1.2438368e-02
   4.5800000e+01   1.8579682e-03  -7.5104495e-02
   4.6000000e+01  -4.7879109e-03  -1.2880571e-01
   4.6200000e+01  -5.5762268e-03  -7.1191945e-02
   4.6400000e+01  -1.0106557e-03   4.0906234e-03
   4.6600000e+01   1.5727583e-03   2.9420101e-02
   4.6800000e+01   1.7803199e-03   3.1338940e-02
   4.7000000e+01   1.9732164e-03   2.9061831e-02
   4.7200000e+01   2.1092444e-03   1.6891105e-02
   4.7400000e+01   1.5539078e-03   4.9250300e-04
   4.7600000e+01   8.1154492e-04  -4.4278828e-03
   4.7800000e+01   3.5944663e-04   5.6279092e-03
   4.8000000e+01   6.9526447e-05   2.5997868e-02
   4.8200000e+01   5.0696365e-04   5.9530440e-02
   4.8400000e+01   1.7587891e-03   8.3856738e-02
   4.8600000e+01   7.7769800e-05   3.9420695e-02
   4.8800000e+01  -4.5365978e-03  -3.6959537e-02
   4.9000000e+01  -5.3520319e-03  -5.4736047e-02
   4.9200000e+01  -4.9329907e-04  -1.6796355e-02
   4.9400000e+01   4.5959679e-03  -2.0874762e-02
   4.9600000e+01   8.5076861e-04  -1.3880810e-01
   4.9800000e+01  -5.5668063e-03  -1.4565189e-01
   5.0000000e+01   4.0098702e-03   4.4718747e-02
   5.0200000e+01   1.2393491e-02   1.2574541e-01
   5.0400000e+01   6.5091488e-03   3.0953621e-02
   5.0600000e+01  -5.8557185e-03  -5.7507109e-02
   5.0800000e+01  -7.3510724e-03   2.9403254e-02
   5.1000000e+01   4.7057920e-03   1.7422830e-01
   5.1200000e+01   7.0836203e-03   8.9919168e-02
   5.1400000e+01  -1.3450285e-03  -2.2068170e-02
   5.1600000e+01  -1.3637963e-03  -1.2182247e-02
   5.1800000e+01   2.5986180e-03   1.2914654e-02
   5.2000000e+01   3.5529865e-03  -1.9588165e-02
   5.2200000e+01  -1.4303966e-03  -8.9517256e-02
   5.2400000e+01  -5.4909402e-03  -8.8257126e-02
   5.2600000e+01  -3.4137265e-03  -2.8512888e-02
   5.2800000e+01  -3.8017814e-04   7.9421712e-03
   5.3000000e+01   5.8076253e-04   1.6266621e-02
   5.3200000e+01   8.4485444e-04   1.7612341e-02
   5.3400000e+01   1.0961418e-03   1.2194715e-02
   5.3600000e+01   8.0615558e-04  -9.2007448e-04
   5.3800000e+01   8.8411582e-05  -1.0609403e-02
   5.4000000e+01  -4.3976183e-04  -8.1031816e-03
   5.4200000e+01  -5.9304340e-04   5.5666551e-03
   5.4400000e+01  -1.6189003e-04   3.0971216e-02
   5.4600000e+01   1.3605602e-03   6.3892080e-02
   5.4800000e+01   2.3676844e-03   6.6010616e-02
   5.5000000e+01   1.3568894e-05   1.8270234e-02
   5.5200000e+01  -2.0041896e-03  -1.3563153e-02
   5.5400000e+01  -1.8463663e-04  -1.7378563e-03
   5.5600000e+01   3.2829806e-03   6.7141966e-03
   5.5800000e+01   3.2956376e-03  -5.7265724e-02
   5.6000000e+01  -4.1148592e-03  -1.4466364e-01
   5.6200000e+01  -3.2915074e-03  -5.8225222e-02
   5.6400000e+01   3.7442441e-03   3.8725285e-02
   5.6600000e+01   4.2562224e-03   2.9930087e-02
   5.6800000e+01  -3.0607174e-03  -3.1100681e-02
   5.7000000e+01  -6.0117373e-03   5.8311534e-04
   5.7200000e+01   9.4584888e-04   1.2672372e-01
   5.7400000e+01   7.7663371e-03   1.2605178e-01
   5.7600000e+01   4.8319476e-04  -7.5714767e-03
   5.7800000e+01  -3.4818753e-03  -4.3362632e-02
   5.8000000e+01  -1.0716581e-03  -1.9515139e-02
   5.8200000e+01   1.1585028e-03  -2.2332174e-02
   5.8400000e+01  -9.2375270e-04  -6.9883874e-02
   5.8600000e+01  -4.6885020e-03  -8.7471034e-02
   5.8800000e+01  -3.7356053e-03  -3.8389182e-02
   5.9000000e+01  -3.5471890e-04   7.7720462e-03
   5.9200000e+01   1.2613252e-03   2.1886378e-02
   5.9400000e+01   1.4704127e-03   2.2885967e-02
   5.9600000e+01   1.5387775e-03   1.9015374e-02
   5.9800000e+01   1.3326198e-03   8.1002825e-03
   6.0000000e+01   7.3728905e-04  -2.7316082e-03
   6.0200000e+01   2.7588317e-04  -3.3319768e-03
   6.0400000e+01   2.1233608e-04   6.8380366e-03
   6.0600000e+01   4.3751215e-04   2.4683933e-02
   6.0800000e+01   1.2749110e-03   5.0418536e-02
   6.1000000e+01   2.2879566e-03   6.2786407e-02
   6.1200000e+01   7.5869723e-04   2.6310030e-02
   6.1400000e+01  -2.5806094e-03  -2.3970061e-02
   6.1600000e+01  -2.9509800e-03  -3.2880738e-02
   6.1800000e+01  -1.1035290e-04  -1.4627912e-02
   6.2000000e+01   1.8445695e-03  -3.5641034e-02
   6.2200000e+01  -2.3800364e-03  -1.1777411e-01
   6.2400000e+01  -5.1509779e-03  -9.1930605e-02
   6.2600000e+01   2.5812900e-03   3.4357306e-02
   6.2800000e+01   7.3953892e-03   7.4856447e-02
   6.3000000e+01   3.2751822e-03   2.3788868e-02
   6.3200000e+01  -3.2610323e-03  -5.7351220e-03
   6.3400000e+01  -2.1009665e-03   7.4493333e-02
   6.3600000e+01   5.9441963e-03   1.4239497e-01
   6.3800000e+01   3.4941531e-03   3.7207169e-02
   6.4000000e+01  -3.0002056e-03  -4.1737784e-02
   6.4200000e+01  -2.5876959e-03  -3.3064614e-02
   6.4400000e+01   2.3714277e-04  -1.9334697e-02
   6.4600000e+01   2.0152957e-04  -4.8227829e-02
   6.4800000e+01  -3.1764803e-03  -8.2382735e-02
   6.5000000e+01  -4.0736486e-03  -5.5603127e-02
   6.5200000e+01  -1.2868143e-03  -5.2377526e-03
   6.5400000e+01   9.5022314e-04   1.8771331e-02
   6.5600000e+01   1.4615734e-03   2.2880335e-02
   6.5800000e+01   1.5199786e-03   2.1176421e-02
   6.6000000e+01   1.4839060e-03   1.3517536e-02
   6.6200000e+01   1.0943129e-03   2.5683559e-03
   6.6400000e+01   6.0940356e-04  -2.2299898e-03
   6.6600000e+01   4.0029953e-04   3.3651131e-03
   6.6800000e+01   4.0928816e-04   1.6265002e-02
   6.7000000e+01   7.0006020e-04   3.5486367e-02
   6.7200000e+01   1.4479464e-03   5.3629401e-02
   6.7400000e+01   1.1498768e-03   4.0397498e-02
   6.7600000e+01  -1.4778113e-03  -5.2155878e-03
   6.7800000e+01  -3.0631502e-03  -3.2586612e-02
   6.8000000e+01  -1.7131343e-03  -2.7510093e-02
   6.8200000e+01   6.7808587e-04  -2.7328705e-02
   6.8400000e+01  -2.3550479e-04  -7.8808429e-02
   6.8600000e+01  -4.0811076e-03  -1.0660755e-01
   6.8800000e+01  -2.4929431e-04  -1.1997979e-02
   6.9000000e+01   5.4180770e-03   5.9964686e-02
   6.9200000e+01   5.7581882e-03   5.3804133e-02
   6.9400000e+01  -2.6647232e-04   1.0528875e-02
   6.9600000e+01  -2.5151293e-03   3.8694108e-02
   6.9800000e+01   2.5819866e-03   1.1789897e-01
   7.0000000e+01   4.9413395e-03   8.0101983e-02
   7.0200000e+01  -1.2414401e-03  -1.8926111e-02
   7.0400000e+01  -3.1308261e-03  -3.9438887e-02
   7.0600000e+01  -9.8401920e-04  -2.5556085e-02
   7.0800000e+01   2.9723044e-04  -3.5972712e-02
   7.1000000e+01  -1.8087037e-03  -7.1817616e-02
   7.1200000e+01  -4.0083626e-03  -7.0095195e-02
   7.1400000e+01  -2.4167814e-03  -2.3684593e-02
   7.1600000e+01   2.4398743e-04   1.1531223e-02
   7.1800000e+01   1.3272339e-03   2.2005319e-02
   7.2000000e+01   1.4932247e-03   2.2601288e-02
   7.2200000e+01   1.5417353e-03   1.7560344e-02
   7.2400000e+01   1.2976501e-03   6.9459951e-03
   7.2600000e+01   7.9424035e-04  -1.4229386e-03
   7.2800000e+01   4.5602615e-04  -2.4885629e-05
   7.3000000e+01   3.9007546e-04   1.0184346e-02
   7.3200000e+01   5.1440964e-04   2.6641142e-02
   7.3400000e+01   1.1124688e-03   4.7673123e-02
   7.3600000e+01   1.5526739e-03   5.1363700e-02
   7.3800000e+01  -2.7872592e-04   1.4304569e-02
   7.4000000e+01  -2.7253572e-03  -2.5384922e-02
   7.4200000e+01  -2.5936686e-03  -3.2236386e-02
   7.4400000e+01  -1.7970025e-04  -2.2920934e-02
   7.4600000e+01   8.4204762e-04  -5.1076910e-02
   7.4800000e+01  -2.8082967e-03  -1.0948289e-01
   7.5000000e+01  -2.9962934e-03  -5.9675600e-02
   7.5200000e+01   4.1905072e-03   4.1568859e-02
   7.5400000e+01   6.3143179e-03   5.2656607e-02
   7.5600000e+01   3.9706940e-04   6.0806728e-03
   7.5800000e+01  -4.4843431e-03   3.5961102e-03
   7.6000000e+01  -3.3979989e-03   7.1714298e-02
   7.6200000e+01   2.4335295e-03   1.0910735e-01
   7.6400000e+01   1.0557376e-03   3.4244188e-02
   7.6600000e+01  -1.5259796e-03  -1.2517029e-02
   7.6800000e+01  -1.1553648e-04  -1.1708022e-02
   7.7000000e+01   1.8967002e-03  -1.5246283e-02
   7.7200000e+01   1.7264886e-03  -4.3960974e-02
   7.7400000e+01  -1.3839991e-03  -7.1130846e-02
   7.7600000e+01  -2.5632001e-03  -4.8688268e-02
   7.7800000e+01  -1.1253626e-03  -1.0538251e-02
   7.8000000e+01   5.1059827e-05   9.3869311e-03
   7.8200000e+01   4.6054244e-04   1.6290874e-02
   7.8400000e+01   8.7387700e-04   1.7192800e-02
   7.8600000e+01   1.1998609e-03   1.0785589e-02
   7.8800000e+01   1.0580397e-03   6.3022687e-04
   7.9000000e+01   5.6551288e-04  -4.7565906e-03
   7.9200000e+01  -2.4790508e-05  -1.4664339e-03
   7.9400000e+01  -6.1376811e-04   9.5253654e-03
   7.9600000e+01  -8.1950888e-04   2.8533542e-02
   7.9800000e+01  -3.4962173e-04   4.6549126e-02
   8.0000000e+01  -4.6313883e-04   3.7443987e-02
   8.0200000e+01  -1.5542100e-03   7.3043478e-03
   8.0400000e+01  -1.5685430e-03  -1.0439486e-02
   8.0600000e+01   5.5286445e-04  -8.4523848e-03
   8.0800000e+01   3.0139276e-03  -1.8388080e-02
   8.1000000e+01   2.2640130e-03  -7.1459226e-02
   8.1200000e+01  -1.2105106e-03  -9.2300470e-02
   8.1400000e+01   9.2167234e-04  -2.1210623e-02
   8.1600000e+01   3.4677694e-03   2.5372806e-02
   8.1800000e+01   1.7932032e-03   1.6836887e-02
   8.2000000e+01  -2.2944680e-03  -2.6231592e-04
   8.2200000e+01  -2.9993822e-03   3.7415701e-02
   8.2400000e+01   1.6323260e-03   9.7374261e-02
   8.2600000e+01   3.1875384e-03   6.2197132e-02
   8.2800000e+01  -5.3725164e-04  -1.6434744e-03
   8.3000000e+01  -9.6553241e-04  -1.4229432e-02
   8.3200000e+01   5.8845096e-04  -1.2988694e-02
   8.3400000e+01   1.0604219e-03  -2.9622567e-02
   8.3600000e+01  -9.0660674e-04  -5.7396502e-02
   8.3800000e+01  -2.5791579e-03  -5.2352130e-02
   8.4000000e+01  -1.6479894e-03  -1.9412847e-02
   8.4200000e+01  -1.7036850e-04   4.3661128e-03
   8.4400000e+01   4.6994828e-04   1.3350366e-02
   8.4600000e+01   7.6532843e-04   1.5471367e-02
   8.4800000e+01   9.9209045e-04   1.1685312e-02
   8.5000000e+01   9.0347321e-04   3.1312319e-03
   8.5200000e+01   5.2302596e-04  -3.5135648e-03
   8.5400000e+01   1.2723962e-04  -2.8080064e-03
   8.5600000e+01  -1.7364480e-04   5.1420027e-03
   8.5800000e+01  -2.6923045e-04   1.9428717e-02
   8.6000000e+01   1.3792503e-04   3.7208324e-02
   8.6200000e+01   5.0680067e-04   4.0757051e-02
   8.6400000e+01  -3.8986002e-04   1.8140776e-02
   8.6600000e+01  -1.2900409e-03  -5.0314994e-03
   8.6800000e+01  -5.8086228e-04  -1.1154850e-02
   8.7000000e+01   1.1275832e-03  -1.4590316e-02
   8.7200000e+01   1.5784203e-03  -4.4743851e-02
   8.7400000e+01  -1.3071199e-03  -8.5162114e-02
   8.7600000e+01  -1.2992914e-03  -4.7116095e-02
   8.7800000e+01   1.8876389e-03   9.7607941e-03
   8.8000000e+01   2.6285256e-03   2.4220646e-02
   8.8200000e+01  -5.8479301e-04   7.8051395e-03
   8.8400000e+01  -2.4907911e-03   2.0459710e-02
   8.8600000e+01  -4.2333676e-04   7.1860786e-02
   8.8800000e+01   2.8929331e-03   7.8556534e-02
   8.9000000e+01   8.0083563e-04   2.0663076e-02
   8.9200000e+01  -7.4910562e-04  -7.2865892e-03
   8.9400000e+01   1.4467597e-04  -1.0518206e-02
   8.9600000e+01   9.6549163e-04  -2.0298117e-02
   8.9800000e+01   1.2660743e-04  -4.3237563e-02
   9.0000000e+01  -1.8206707e-03  -5.3105604e-02
   9.0200000e+01  -1.9390272e-03  -3.0843145e-02
   9.0400000e+01  -7.1660941e-04  -4.7674166e-03
   9.0600000e+01   1.1727546e-04   8.5282562e-03
   9.0800000e+01   4.9121615e-04   1.3331507e-02
   9.1000000e+01   7.8515201e-04   1.2480868e-02
   9.1200000e+01   8.6905069e-04   6.0212111e-03
   9.1400000e+01   6.1947359e-04  -1.6431122e-03
   9.1600000e+01   2.2485300e-04  -4.3263977e-03
   9.1800000e+01  -1.2993754e-04   8.1594679e-05
   9.2000000e+01  -3.6485776e-04   1.0664844e-02
   9.2200000e+01  -2.4054633e-04   2.6397579e-02
   9.2400000e+01   2.3606755e-04   3.8125950e-02
   9.2600000e+01   1.1514113e-04   2.9455122e-02
   9.2800000e+01  -6.6941660e-04   8.0835308e-03
   9.3000000e+01  -6.1410678e-04  -5.1297493e-03
   9.3200000e+01   5.7525348e-04  -1.0204943e-02
   9.3400000e+01   1.5932202e-03  -2.6656648e-02
   9.3600000e+01   1.8943402e-04  -6.5786175e-02
   9.3800000e+01  -1.6931109e-03  -6.6895863e-02
   9.4000000e+01   3.1561586e-04  -1.6827532e-02
   9.4200000e+01   1.7559538e-03   1.2096729e-02
   9.4400000e+01   3.4561972e-04   1.1106960e-02
   9.4600000e+01  -1.9064918e-03   1.3433251e-02
   9.4800000e+01  -1.3210249e-03   5.1941741e-02
   9.5000000e+01   2.2754521e-03   8.1003960e-02
   9.5200000e+01   1.8651207e-03   3.8182689e-02
   9.5400000e+01  -7.3055943e-04  -4.8940898e-03
   9.5600000e+01  -8.8745525e-04  -1.7666958e-02
   9.5800000e+01  -1.5038502e-04  -2.4349376e-02
   9.6000000e+01  -2.7461915e-04  -3.8252181e-02
   9.6200000e+01  -1.3761839e-03  -4.7711876e-02
   9.6400000e+01  -1.6929361e-03  -3.3920602e-02
   9.6600000e+01  -7.6516296e-04  -9.6162708e-03
   9.6800000e+01   1.5628413e-04   6.7254945e-03
   9.7000000e+01   6.0721544e-04   1.3734228e-02
   9.7200000e+01   8.6219402e-04   1.4489107e-02
   9.7400000e+01   9.7499071e-04   9.8772305e-03
   9.7600000e+01   8.4576248e-04   2.8313525e-03
   9.7800000e+01   5.5935228e-04  -1.3265927e-03
   9.8000000e+01   2.7131530e-04   5.4918762e-04
   9.8200000e+01   2.5883583e-05   7.8600391e-03
   9.8400000e+01  -9.9974392e-05   1.9034660e-02
   9.8600000e+01   2.5373123e-05   2.9995121e-02
   9.8800000e+01   1.8653209e-05   2.9112308e-02
   9.9000000e+01  -5.7860446e-04   1.2673476e-02
   9.9200000e+01  -9.9486081e-04  -5.4585149e-03
   9.9400000e+01  -5.9236888e-04  -1.6797305e-02
   9.9600000e+01   2.1849747e-04  -2.7683440e-02
   9.9800000e+01   1.6282728e-04  -4.9654949e-02
   1.0000000e+02  -1.0583592e-03  -6.2499914e-02
   1.0020000e+02  -2.7482216e-04  -3.0702309e-02
   1.0040000e+02   1.4262306e-03   5.6118544e-03
   1.0060000e+02   1.7854843e-03   2.2681654e-02
   1.0080000e+02   1.2068599e-04   2.4732794e-02
   1.0100000e+02  -6.6100481e-04   4.0850184e-02
   1.0120000e+02   8.0775607e-04   6.7287288e-02
   1.0140000e+02   1.8256738e-03   5.3914346e-02
   1.0160000e+02  -6.2468842e-06   1.0974472e-02
   1.0180000e+02  -8.3951140e-04  -1.2103786e-02
   1.0200000e+02  -4.1624102e-04  -2.1961885e-02
   1.0220000e+02  -1.7264251e-04  -3.3082627e-02
   1.0240000e+02  -9.2875177e-04  -4.5546956e-02
   1.0260000e+02  -1.6602947e-03  -4.1202176e-02
   1.0280000e+02  -1.1642984e-03  -1.9242768e-02
   1.0300000e+02  -1.7832461e-04   9.2258694e-04
   1.0320000e+02   4.3902082e-04   1.1534186e-02
   1.0340000e+02   7.6263878e-04   1.4872390e-02
   1.0360000e+02   9.5398908e-04   1.2338937e-02
   1.0380000e+02   9.2672896e-04   5.6985262e-03
   1.0400000e+02   6.8533583e-04  -2.4620869e-04
   1.0420000e+02   3.8671544e-04  -9.8335274e-04
   1.0440000e+02   1.2115656e-04   4.2511634e-03
   1.0460000e+02  -7.6403872e-05   1.4000204e-02
   1.0480000e+02  -5.5172216e-05   2.6017492e-02
   1.0500000e+02   8.4130515e-05   3.1640797e-02
   1.0520000e+02  -3.1087056e-04   2.0442470e-02
   1.0540000e+02  -8.9738037e-04   1.5080402e-03
   1.0560000e+02  -8.6106077e-04  -1.2844323e-02
   1.0580000e+02  -9.0094997e-05  -2.2253568e-02
   1.0600000e+02   6.8065862e-04  -3.6835028e-02
   1.0620000e+02  -1.9777055e-04  -6.1348140e-02
   1.0640000e+02  -9.2506331e-04  -5.2010971e-02
   1.0660000e+02   5.5722365e-04  -1.3497799e-02
   1.0680000e+02   1.3351909e-03   1.0763004e-02
   1.0700000e+02   1.5842971e-04   1.6543556e-02
   1.0720000e+02  -1.1578180e-03   2.7334278e-02
   1.0740000e+02  -5.7629943e-04   5.6487104e-02
   1.0760000e+02   1.6229949e-03   6.9507313e-02
   1.0780000e+02   1.0623652e-03   3.2961180e-02
   1.0800000e+02  -3.5505268e-04   5.5086376e-04
   1.0820000e+02  -1.8725261e-04  -1.2751231e-02
   1.0840000e+02   3.2427244e-04  -2.3358745e-02
   1.0860000e+02  -2.7609474e-05  -3.8844855e-02
   1.0880000e+02  -1.2691667e-03  -4.7140217e-02
   1.0900000e+02  -1.5869111e-03  -3.2054916e-02
   1.0920000e+02  -7.6624635e-04  -8.9468349e-03
   1.0940000e+02   1.3762405e-05   6.1097367e-03
   1.0960000e+02   4.4585098e-04   1.2780802e-02
   1.0980000e+02   7.5406346e-04   1.3239233e-02
   1.1000000e+02   8.9103587e-04   8.1051357e-03
   1.1020000e+02   7.4224504e-04   8.6796849e-04
   1.1040000e+02   4.1339767e-04  -2.9507746e-03
   1.1060000e+02   6.5922629e-05  -4.7777451e-04
   1.1080000e+02  -2.2657379e-04   7.7409170e-03
   1.1100000e+02  -3.1302710e-04   2.0382461e-02
   1.1120000e+02  -7.1420249e-05   3.2092528e-02
   1.1140000e+02  -1.4145160e-05   3.0088377e-02
   1.1160000e+02  -4.9381047e-04   1.3631918e-02
   1.1180000e+02  -6.5425636e-04  -2.6216634e-03
   1.1200000e+02   1.3907495e-05  -1.2789804e-02
   1.1220000e+02   8.5040813e-04  -2.6176963e-02
   1.1240000e+02   4.7274602e-04  -5.3012973e-02
   1.1260000e+02  -1.0453702e-03  -6.3854066e-02
   1.1280000e+02  -1.4632882e-04  -2.9021083e-02
   1.1300000e+02   1.2138456e-03   3.8752120e-03
   1.1320000e+02   1.0677385e-03   1.8640694e-02
   1.1340000e+02  -4.5279100e-04   2.4909682e-02
   1.1360000e+02  -7.8414626e-04   4.5698988e-02
   1.1380000e+02   8.9292006e-04   6.8506312e-02
   1.1400000e+02   1.4800714e-03   4.7961625e-02
   1.1420000e+02  -2.0188644e-04   8.2112182e-03
   1.1440000e+02  -6.6350087e-04  -1.2532219e-02
   1.1460000e+02  -2.2950962e-04  -2.3733603e-02
   1.1480000e+02  -1.6885970e-04  -3.6121297e-02
   1.1500000e+02  -9.5406205e-04  -4.5903619e-02
   1.1520000e+02  -1.4726289e-03  -3.7611183e-02
   1.1540000e+02  -9.2026177e-04  -1.5784724e-02
   1.1560000e+02  -9.0116734e-05   2.4744789e-03
   1.1580000e+02   4.2971590e-04   1.2098467e-02
   1.1600000e+02   7.5573374e-04   1.4795014e-02
   1.1620000e+02   9.5392373e-04   1.1527169e-02
   1.1640000e+02   9.1949632e-04   4.6987909e-03
   1.1660000e+02   6.7453624e-04  -6.8523373e-04
   1.1680000e+02   3.5610087e-04  -6.6301732e-04
   1.1700000e+02   3.8570150e-05   5.1371236e-03
   1.1720000e+02  -2.0986341e-04   1.5240138e-02
   1.1740000e+02  -2.2571345e-04   2.6725428e-02
   1.1760000e+02  -1.5870285e-04   3.0407737e-02
   1.1780000e+02  -5.0862024e-04   1.8802138e-02
   1.1800000e+02  -8.4991763e-04   1.0439802e-03
   1.1820000e+02  -6.2916863e-04  -1.3361106e-02
   1.1840000e+02   1.1697156e-04  -2.5056023e-02
   1.1860000e+02   4.5766362e-04  -4.3339326e-02
   1.1880000e+02  -4.6317774e-04  -6.1156735e-02
   1.1900000e+02  -4.8146123e-04  -4.2409362e-02
   1.1920000e+02   9.1937477e-04  -6.4136692e-03
   1.1940000e+02   1.5718509e-03   1.7166637e-02
   1.1960000e+02   4.2585947e-04   2.4895477e-02
   1.1980000e+02  -8.4939941e-04   3.4686441e-02
   1.2000000e+02  -5.3754451e-04   5.6241064e-02
   1.2020000e+02   9.2962670e-04   5.9237223e-02
   1.2040000e+02   4.7775626e-04   2.8032171e-02
   1.2060000e+02  -1.3817717e-04   2.0602175e-03
   1.2080000e+02   1.5505626e-04  -1.2948862e-02
   1.2100000e+02   4.2318647e-04  -2.6199547e-02
   1.2120000e+02   2.3827667e-05  -3.8996051e-02
   1.2140000e+02  -9.2614048e-04  -4.1675931e-02
   1.2160000e+02  -1.1092060e-03  -2.6473377e-02
   1.2180000e+02  -5.7474442e-04  -7.1334172e-03
   1.2200000e+02  -5.0605602e-05   5.9462873e-03
   1.2220000e+02   3.4636046e-04   1.2160490e-02
   1.2240000e+02   6.9094337e-04   1.2141253e-02
   1.2260000e+02   8.5593785e-04   6.9117833e-03
   1.2280000e+02   7.3850545e-04   3.3230898e-04
   1.2300000e+02   4.1042204e-04  -2.7934785e-03
   1.2320000e+02  -1.0491582e-05  -1.6954824e-04
   1.2340000e+02  -4.2054290e-04   7.7833203e-03
   1.2360000e+02  -6.2728960e-04   1.9404070e-02
   1.2380000e+02  -5.2228932e-04   2.9007139e-02
   1.2400000e+02  -4.6500101e-04   2.6898259e-02
   1.2420000e+02  -4.9528481e-04   1.4343543e-02
   1.2440000e+02  -3.0652532e-04  -7.5812209e-04
   1.2460000e+02   3.6234899e-04  -1.3869610e-02
   1.2480000e+02   1.0461521e-03  -2.9501311e-02
   1.2500000e+02   7.3761461e-04  -5.1370228e-02
   1.2520000e+02  -2.5036536e-04  -5.4785275e-02
   1.2540000e+02   1.8394172e-04  -2.7912734e-02
   1.2560000e+02   6.8210502e-04  -1.7781007e-03
   1.2580000e+02   5.6419044e-05   1.3211410e-02
   1.2600000e+02  -9.7772787e-04   2.6211109e-02
   1.2620000e+02  -1.0563468e-03   4.6831081e-02
   1.2640000e+02   4.1281698e-04   6.2862214e-02
   1.2660000e+02   1.4368474e-03   4.6213465e-02
   1.2680000e+02   1.6826474e-04   9.7703069e-03
   1.2700000e+02  -2.5764200e-04  -1.1184889e-02
   1.2720000e+02  -1.0621455e-04  -2.4839411e-02
   1.2740000e+02  -3.0720290e-04  -3.6959956e-02
   1.2760000e+02  -9.5571171e-04  -4.1701086e-02
   1.2780000e+02  -1.1702202e-03  -3.0831313e-02
   1.2800000e+02  -6.8776407e-04  -1.2163492e-02
   1.2820000e+02  -8.7929659e-05   2.9481266e-03
   1.2840000e+02   3.5493668e-04   1.1368703e-02
   1.2860000e+02   6.8605691e-04   1.3284026e-02
   1.2880000e+02   8.6350415e-04   9.5120048e-03
   1.2900000e+02   8.0891352e-04   3.1073697e-03
   1.2920000e+02   5.6617406e-04  -1.3196165e-03
   1.2940000e+02   2.4329095e-04  -6.3275142e-04
   1.2960000e+02  -8.4072579e-05   5.3863343e-03
   1.2980000e+02  -3.2194290e-04   1.5139087e-02
   1.3000000e+02  -3.4868945e-04   2.5032557e-02
   1.3020000e+02  -2.9655622e-04   2.7517819e-02
   1.3040000e+02  -4.0006591e-04   1.8593661e-02
   1.3060000e+02  -4.6091937e-04   3.2936141e-03
   1.3080000e+02  -2.3046500e-04  -1.2372550e-02
   1.3100000e+02   1.9214470e-04  -2.7655833e-02
   1.3120000e+02   2.8234561e-04  -4.4552476e-02
   1.3140000e+02  -3.1610902e-04  -5.4086568e-02
   1.3160000e+02  -2.1540749e-04  -3.7370002e-02
   1.3180000e+02   4.6101517e-04  -1.0444056e-02
   1.3200000e+02   6.5271333e-04   1.1839583e-02
   1.3220000e+02   4.0350617e-05   2.7095230e-02
   1.3240000e+02  -2.5702392e-04   4.3412660e-02
   1.3260000e+02   4.2892079e-04   5.8227880e-02
   1.3280000e+02   1.0571842e-03   4.9854531e-02
   1.3300000e+02   2.9231824e-04   2.0751075e-02
   1.3320000e+02  -1.9550824e-04  -2.9121614e-03
   1.3340000e+02  -1.5865943e-04  -1.9801878e-02
   1.3360000e+02  -2.0924246e-04  -3.3073848e-02
   1.3380000e+02  -7.1876510e-04  -4.1328314e-02
   1.3400000e+02  -1.1341763e-03  -3.6377605e-02
   1.3420000e+02  -8.9703597e-04  -1.9771615e-02
   1.3440000e+02  -3.2403134e-04  -2.7329667e-03
   1.3460000e+02   1.7494859e-04   8.5804128e-03
   1.3480000e+02   5.5843933e-04   1.3272544e-02
   1.3500000e+02   8.1627623e-04   1.1646911e-02
   1.3520000e+02   8.5974667e-04   5.7902701e-03
   1.3540000e+02   6.8277598e-04   1.8533688e-05
   1.3560000e+02   3.8209659e-04  -1.6086306e-03
   1.3580000e+02   4.8325824e-05   2.3094450e-03
   1.3600000e+02  -2.4405583e-04   1.0769223e-02
   1.3620000e+02  -3.6623198e-04   2.1283098e-02
   1.3640000e+02  -3.0614339e-04   2.7882641e-02
   1.3660000e+02  -3.6256390e-04   2.3312011e-02
   1.3680000e+02  -4.5170901e-04   1.0043516e-02
   1.3700000e+02  -3.6925220e-04  -6.0122883e-03
   1.3720000e+02   2.6501730e-05  -2.1136500e-02
   1.3740000e+02   3.4107919e-04  -3.7282610e-02
   1.3760000e+02  -4.8204684e-05  -5.2687122e-02
   1.3780000e+02  -4.3415873e-04  -4.7384989e-02
   1.3800000e+02   2.4600920e-04  -2.1086344e-02
   1.3820000e+02   7.6576541e-04   4.3801604e-03
   1.3840000e+02   4.0036902e-04   2.1993978e-02
   1.3860000e+02  -2.6622394e-04   3.6573600e-02
   1.3880000e+02  -6.7402175e-05   5.3747948e-02
   1.3900000e+02   8.7407441e-04   5.7810089e-02
   1.3920000e+02   6.2476199e-04   3.2930023e-02
   1.3940000e+02  -1.9757982e-04   4.6619216e-03
   1.3960000e+02  -2.7749261e-04  -1.4311572e-02
   1.3980000e+02  -1.3255272e-04  -2.8144506e-02
   1.4000000e+02  -4.1693450e-04  -3.9367514e-02
   1.4020000e+02  -1.0074859e-03  -4.1181848e-02
   1.4040000e+02  -1.0802819e-03  -2.7969028e-02
   1.4060000e+02  -5.5358794e-04  -9.1758934e-03
   1.4080000e+02   1.5931672e-05   5.0838226e-03
   1.4100000e+02   4.3617540e-04   1.2514027e-02
   1.4120000e+02   7.5297992e-04   1.3397890e-02
   1.4140000e+02   9.0268164e-04   8.8466395e-03
   1.4160000e+02   8.1647766e-04   2.3744323e-03
   1.4180000e+02   5.5408365e-04  -1.3708031e-03
   1.4200000e+02   2.1848759e-04   2.7734811e-04
   1.4220000e+02  -1.2351944e-04   7.0618646e-03
   1.4240000e+02  -3.6068557e-04   1.7226721e-02
   1.4260000e+02  -3.7349668e-04   2.6557107e-02
   1.4280000e+02  -3.7514074e-04   2.6623684e-02
   1.4300000e+02  -5.2711109e-04   1.5375601e-02
   1.4320000e+02  -5.7338202e-04  -7.7114578e-04
   1.4340000e+02  -2.2407728e-04  -1.5621735e-02
   1.4360000e+02   2.9488498e-04  -3.0323743e-02
   1.4380000e+02   3.0805559e-04  -4.7787102e-02
   1.4400000e+02  -3.4215575e-04  -5.4097706e-02
   1.4420000e+02   1.8995998e-05  -3.1861631e-02
   1.4440000e+02   7.6595895e-04  -3.7358782e-03
   1.4460000e+02   8.0794144e-04   1.6575428e-02
   1.4480000e+02  -1.2521065e-04   2.8632489e-02
   1.4500000e+02  -5.8197821e-04   4.3840538e-02
   1.4520000e+02   2.0479213e-04   5.8171163e-02
   1.4540000e+02   8.4881782e-04   4.6976722e-02
   1.4560000e+02   1.9766858e-04   1.8336928e-02
   1.4580000e+02  -4.6190814e-05  -3.6853454e-03
   1.4600000e+02   9.9289650e-05  -1.9936007e-02
   1.4620000e+02   3.2099865e-05  -3.3090332e-02
   1.4640000e+02  -5.2128623e-04  -4.0606718e-02
   1.4660000e+02  -9.8739964e-04  -3.4555195e-02
   1.4680000e+02  -8.0197658e-04  -1.7792991e-02
   1.4700000e+02  -3.1462643e-04  -1.5771154e-03
   1.4720000e+02   1.2862423e-04   8.8699087e-03
   1.4740000e+02   5.1093139e-04   1.2852792e-02
   1.4760000e+02   7.8604275e-04   1.0669230e-02
   1.4780000e+02   8.3680887e-04   4.6387303e-03
   1.4800000e+02   6.4770183e-04  -8.3084581e-04
   1.4820000e+02   3.0725988e-04  -1.9224121e-03
   1.4840000e+02  -9.0978283e-05   2.5001972e-03
   1.4860000e+02  -4.3819800e-04   1.1394869e-02
   1.4880000e+02  -5.6992588e-04   2.2027434e-02
   1.4900000e+02  -4.9339312e-04   2.7854110e-02
   1.4920000e+02  -4.7593637e-04   2.2635225e-02
   1.4940000e+02  -3.9305541e-04   9.5278023e-03
   1.4960000e+02  -1.4161570e-04  -6.1930859e-03
   1.4980000e+02   3.5002665e-04  -2.1642488e-02
   1.5000000e+02   7.0496176e-04  -3.8131362e-02
   1.5020000e+02   2.2533400e-04  -5.2744179e-02
   1.5040000e+02  -1.5879275e-04  -4.4822521e-02
   1.5060000e+02   2.6085163e-04  -1.9894046e-02
   1.5080000e+02   4.2321041e-04   3.5055641e-03
   1.5100000e+02  -1.3408846e-04   2.0693249e-02
   1.5120000e+02  -5.6078120e-04   3.7552516e-02
   1.5140000e+02  -8.0681771e-05   5.5138119e-02
   1.5160000e+02   8.5916994e-04   5.4476726e-02
   1.5180000e+02   4.8177436e-04   2.8854291e-02
   1.5200000e+02  -7.0336816e-05   3.6334845e-03
   1.5220000e+02  -8.2304825e-05  -1.5142421e-02
   1.5240000e+02  -6.9234746e-05  -2.9640589e-02
   1.5260000e+02  -4.3270551e-04  -3.9242687e-02
   1.5280000e+02  -8.9779475e-04  -3.7744119e-02
   1.5300000e+02  -8.7881935e-04  -2.3969157e-02
   1.5320000e+02  -4.5672293e-04  -7.0782557e-03
   1.5340000e+02   3.6753631e-06   5.6943446e-03
   1.5360000e+02   4.0541824e-04   1.2254597e-02
   1.5380000e+02   7.2338314e-04   1.2338577e-02
   1.5400000e+02   8.5795915e-04   7.4259806e-03
   1.5420000e+02   7.5865160e-04   1.3303173e-03
   1.5440000e+02   4.8267067e-04  -1.6997518e-03
   1.5460000e+02   1.1907498e-04   5.3011687e-04
   1.5480000e+02  -2.4884989e-04   7.6396974e-03
   1.5500000e+02  -4.9149124e-04   1.7578364e-02
   1.5520000e+02  -5.1349381e-04   2.5753215e-02
   1.5540000e+02  -4.8610632e-04   2.5167029e-02
   1.5560000e+02  -4.2656313e-04   1.5200075e-02
   1.5580000e+02  -3.2022003e-04  -5.2108630e-04
   1.5600000e+02   1.4310770e-05  -1.6745409e-02
   1.5620000e+02   3.9249098e-04  -3.2710752e-02
   1.5640000e+02   3.4606534e-04  -4.7741178e-02
   1.5660000e+02  -1.0606983e-04  -4.9496911e-02
   1.5680000e+02   8.6957304e-05  -2.9985156e-02
   1.5700000e+02   4.1943840e-04  -5.1797317e-03
   1.5720000e+02   2.7807916e-04   1.5906696e-02
   1.5740000e+02  -2.1311197e-04   3.2855873e-02
   1.5760000e+02  -2.2815598e-04   4.8776033e-02
   1.5780000e+02   4.5678187e-04   5.6149111e-02
   1.5800000e+02   6.9063647e-04   4.0575317e-02
   1.5820000e+02   9.9787530e-05   1.3924244e-02
   1.5840000e+02  -7.4248645e-05  -7.6300941e-03
   1.5860000e+02  -4.8980262e-05  -2.4285415e-02
   1.5880000e+02  -2.5138991e-04  -3.6320617e-02
   1.5900000e+02  -7.3552970e-04  -3.9949569e-02
   1.5920000e+02  -9.4132424e-04  -3.0539519e-02
   1.5940000e+02  -6.4713346e-04  -1.3879331e-02
   1.5960000e+02  -1.8454020e-04   1.0262381e-03
   1.5980000e+02   2.4184169e-04   1.0302478e-02
   1.6000000e+02   6.0639797e-04   1.3052919e-02
   1.6020000e+02   8.3007605e-04   9.8693227e-03
   1.6040000e+02   8.2617389e-04   3.7086972e-03
   1.6060000e+02   6.1280428e-04  -1.0178289e-03
   1.6080000e+02   2.7594443e-04  -1.0604131e-03
   1.6100000e+02  -1.0234069e-04   4.1844347e-03
   1.6120000e+02  -4.1633211e-04   1.3302533e-02
   1.6140000e+02  -5.2772408e-04   2.3017151e-02
   1.6160000e+02  -4.8536230e-04   2.6794157e-02
   1.6180000e+02  -4.6254550e-04   2.0303735e-02
   1.6200000e+02  -3.8492617e-04   6.2909573e-03
   1.6220000e+02  -1.5016815e-04  -1.0062631e-02
   1.6240000e+02   2.4575715e-04  -2.6160253e-02
   1.6260000e+02   4.6366110e-04  -4.1888448e-02
   1.6280000e+02   4.4927297e-05  -5.1789541e-02
   1.6300000e+02  -1.3383669e-04  -4.0120493e-02
   1.6320000e+02   2.7790909e-04  -1.5411963e-02
   1.6340000e+02   4.1908637e-04   7.9568923e-03
   1.6360000e+02  -1.2564850e-05   2.6055917e-02
   1.6380000e+02  -2.6093635e-04   4.2665998e-02
   1.6400000e+02   1.9481503e-04   5.5607266e-02
   1.6420000e+02   7.7468259e-04   4.9695937e-02
   1.6440000e+02   3.3476482e-04   2.4450150e-02
   1.6460000e+02  -5.0798225e-05   6.0438039e-04
   1.6480000e+02  -6.7781402e-05  -1.8001730e-02
   1.6500000e+02  -1.4270542e-04  -3.2076419e-02
   1.6520000e+02  -5.7047632e-04  -4.0061421e-02
   1.6540000e+02  -9.5213303e-04  -3.5910540e-02
   1.6560000e+02  -8.2467630e-04  -2.0941276e-02
   1.6580000e+02  -3.7709646e-04  -4.5283653e-03
   1.6600000e+02   7.7730708e-05   7.2704031e-03
   1.6620000e+02   4.7375530e-04   1.2733375e-02
   1.6640000e+02   7.6542204e-04   1.1763244e-02
   1.6660000e+02   8.5360289e-04   6.3038798e-03
   1.6680000e+02   7.1370987e-04   4.6300045e-04
   1.6700000e+02   4.1845537e-04  -1.7228835e-03
   1.6720000e+02   5.5612577e-05   1.4611285e-03
   1.6740000e+02  -2.8932479e-04   9.2843690e-03
   1.6760000e+02  -4.8362667e-04   1.9376586e-02
   1.6780000e+02  -4.7037421e-04   2.6530785e-02
   1.6800000e+02  -4.5511646e-04   2.4074794e-02
   1.6820000e+02  -3.9964748e-04   1.2776021e-02
   1.6840000e+02  -2.7804442e-04  -3.3247308e-03
   1.6860000e+02   6.8394298e-05  -1.9562635e-02
   1.6880000e+02   3.9788210e-04  -3.5568451e-02
   1.6900000e+02   2.0793923e-04  -4.9749714e-02
   1.6920000e+02  -1.8220434e-04  -4.7485599e-02
   1.6940000e+02   1.2987672e-04  -2.5811041e-02
   1.6960000e+02   4.3249213e-04  -1.2401773e-03
   1.6980000e+02   1.7381036e-04   1.8617751e-02
   1.7000000e+02  -2.8361002e-04   3.5447047e-02
   1.7020000e+02  -2.0163220e-04   5.0426796e-02
   1.7040000e+02   4.6187567e-04   5.4139014e-02
   1.7060000e+02   5.4690628e-04   3.6179708e-02
   1.7080000e+02   1.0333085e-04   1.1077796e-02
   1.7100000e+02   4.9409656e-06  -9.9418236e-03
   1.7120000e+02  -2.1897712e-05  -2.6461701e-02
   1.7140000e+02  -2.9483786e-04  -3.7358262e-02
   1.7160000e+02  -7.3427384e-04  -3.8427083e-02
   1.7180000e+02  -8.4695640e-04  -2.7449435e-02
   1.7200000e+02  -5.5635519e-04  -1.1272435e-02
   1.7220000e+02  -1.3991283e-04   2.5905814e-03
   1.7240000e+02   2.7131369e-04   1.0892976e-02
   1.7260000e+02   6.2883878e-04   1.2659584e-02
   1.7280000e+02   8.2866828e-04   8.8060367e-03
   1.7300000e+02   7.9687967e-04   2.6779031e-03
   1.7320000e+02   5.6157357e-04  -1.4281067e-03
   1.7340000e+02   2.0427953e-04  -6.8648441e-04
   1.7360000e+02  -1.8885713e-04   5.1810121e-03
   1.7380000e+02  -4.9723253e-04   1.4507455e-02
   1.7400000e+02  -5.9281486e-04   2.3577979e-02
   1.7420000e+02  -5.4292973e-04   2.6053004e-02
   1.7440000e+02  -4.2959386e-04   1.9110745e-02
   1.7460000e+02  -2.8878570e-04   4.6593561e-03
   1.7480000e+02  -2.1714678e-05  -1.2182033e-02
   1.7500000e+02   3.2159701e-04  -2.8864977e-02
   1.7520000e+02   4.7912296e-04  -4.3653292e-02
   1.7540000e+02   1.0212901e-04  -4.9976336e-02
   1.7560000e+02   1.8880666e-05  -3.6561641e-02
   1.7580000e+02   2.3508362e-04  -1.3218481e-02
   1.7600000e+02   2.0548176e-04   9.7749485e-03
   1.7620000e+02  -1.5753073e-04   2.8982395e-02
   1.7640000e+02  -2.0236409e-04   4.5908468e-02
   1.7660000e+02   3.2658664e-04   5.5173008e-02
   1.7680000e+02   6.8965036e-04   4.5231117e-02
   1.7700000e+02   2.7369438e-04   2.1089579e-02
   1.7720000e+02   4.2942849e-05  -1.4242945e-03
   1.7740000e+02  -2.9784120e-07  -2.0035531e-02
   1.7760000e+02  -1.7674103e-04  -3.3622482e-02
   1.7780000e+02  -6.1167789e-04  -3.9322024e-02
   1.7800000e+02  -8.8319491e-04  -3.2833316e-02
   1.7820000e+02  -7.1679493e-04  -1.7868179e-02
   1.7840000e+02  -3.2176184e-04  -2.6358755e-03
   1.7860000e+02   1.0048504e-04   8.1042237e-03
   1.7880000e+02   4.9109589e-04   1.2569752e-02
   1.7900000e+02   7.6333838e-04   1.0748093e-02
   1.7920000e+02   8.2037266e-04   5.0509520e-03
   1.7940000e+02   6.5597564e-04  -3.2902154e-04
   1.7960000e+02   3.4297380e-04  -1.7381747e-03
   1.7980000e+02  -3.2633423e-05   2.1477590e-03
   1.8000000e+02  -3.7199799e-04   1.0370232e-02
   1.8020000e+02  -5.4209947e-04   2.0182245e-02
   1.8040000e+02  -5.1302102e-04   2.6203873e-02
   1.8060000e+02  -4.5529668e-04   2.2934054e-02
   1.8080000e+02  -2.9887074e-04   1.1560089e-02
   1.8100000e+02  -1.2561903e-04  -4.8279092e-03
   1.8120000e+02   1.7931608e-04  -2.1849642e-02
   1.8140000e+02   4.2601355e-04  -3.7715537e-02
   1.8160000e+02   2.0069735e-04  -4.9290995e-02
   1.8180000e+02  -9.7144713e-05  -4.4216770e-02
   1.8200000e+02   8.4240307e-05  -2.3650392e-02
   1.8220000e+02   1.9833300e-04  -7.8343442e-06
   1.8240000e+02  -2.6352134e-05   2.1072924e-02
   1.8260000e+02  -2.1493568e-04   3.9155498e-02
   1.8280000e+02   2.2738152e-05   5.2358771e-02
   1.8300000e+02   5.7836551e-04   5.1604177e-02
   1.8320000e+02   4.8079474e-04   3.1703977e-02
   1.8340000e+02   1.1569877e-04   7.7282917e-03
   1.8360000e+02   2.5028059e-05  -1.2792038e-02
   1.8380000e+02  -7.0836869e-05  -2.8725413e-02
   1.8400000e+02  -4.2328029e-04  -3.8292928e-02
   1.8420000e+02  -8.1789471e-04  -3.6941515e-02
   1.8440000e+02  -8.2728136e-04  -2.4527850e-02
   1.8460000e+02  -4.9532596e-04  -8.6109977e-03
   1.8480000e+02  -7.4905530e-05   4.3255536e-03
   1.8500000e+02   3.3599787e-04   1.1521571e-02
   1.8520000e+02   6.7205098e-04   1.2175798e-02
   1.8540000e+02   8.2571785e-04   7.6385588e-03
   1.8560000e+02   7.4748288e-04   1.5951767e-03
   1.8580000e+02   4.8561541e-04  -1.7789372e-03
   1.8600000e+02   1.2574960e-04  -9.1139914e-05
   1.8620000e+02  -2.4359140e-04   6.5534764e-03
   1.8640000e+02  -4.9929947e-04   1.6182142e-02
   1.8660000e+02  -5.4049656e-04   2.4598823e-02
   1.8680000e+02  -4.7627774e-04   2.5523382e-02
   1.8700000e+02  -3.4740291e-04   1.7331050e-02
   1.8720000e+02  -2.1616950e-04   2.2110423e-03
   1.8740000e+02   4.6936474e-05  -1.4796387e-02
   1.8760000e+02   3.4307178e-04  -3.1407557e-02
   1.8780000e+02   3.6012611e-04  -4.5685654e-02
   1.8800000e+02  -7.1489483e-05  -4.9048702e-02
   1.8820000e+02  -1.3690001e-05  -3.2502621e-02
   1.8840000e+02   2.4931236e-04  -8.5917326e-03
   1.8860000e+02   2.5115469e-04   1.4586586e-02
   1.8880000e+02  -6.1307034e-06   3.3843107e-02
   1.8900000e+02   1.2790211e-05   4.8827979e-02
   1.8920000e+02   4.1866956e-04   5.3668897e-02
   1.8940000e+02   5.7181839e-04   4.0470467e-02
   1.8960000e+02   1.6459546e-04   1.6497023e-02
   1.8980000e+02  -3.4763472e-05  -5.9547536e-03
   1.9000000e+02  -1.4061115e-04  -2.4362538e-02
   1.9020000e+02  -3.9066266e-04  -3.6560277e-02
   1.9040000e+02  -7.5738806e-04  -3.8955368e-02
   1.9060000e+02  -8.4221849e-04  -2.9696986e-02
   1.9080000e+02  -5.9167013e-04  -1.4442080e-02
   1.9100000e+02  -2.0109059e-04  -1.1907066e-05
   1.9120000e+02   2.1333251e-04   9.7020256e-03
   1.9140000e+02   5.8612326e-04   1.2953008e-02
   1.9160000e+02   8.1473471e-04   1.0142171e-02
   1.9180000e+02   8.2673684e-04   4.2387516e-03
   1.9200000e+02   6.3893142e-04  -5.3666359e-04
   1.9220000e+02   3.2168062e-04  -9.8243512e-04
   1.9240000e+02  -4.7846683e-05   3.7219629e-03
   1.9260000e+02  -3.7377135e-04   1.2213408e-02
   1.9280000e+02  -5.3761260e-04   2.1314193e-02
   1.9300000e+02  -5.3457997e-04   2.5610686e-02
   1.9320000e+02  -4.6789094e-04   2.0965824e-02
   1.9340000e+02  -3.2382647e-04   8.2216804e-03
   1.9360000e+02  -1.6560555e-04  -8.9982701e-03
   1.9380000e+02   9.1946548e-05  -2.6311185e-02
   1.9400000e+02   2.7822444e-04  -4.1070281e-02
   1.9420000e+02   1.1246117e-04  -4.8814421e-02
   1.9440000e+02  -1.0464639e-05  -4.0240111e-02
   1.9460000e+02   1.5683781e-04  -1.9110034e-02
   1.9480000e+02   2.5930977e-04   4.8424185e-03
   1.9500000e+02   4.8467809e-05   2.5865449e-02
   1.9520000e+02  -8.7787181e-05   4.3003198e-02
   1.9540000e+02   1.8365493e-04   5.3424300e-02
   1.9560000e+02   5.7664086e-04   4.8393019e-02
   1.9580000e+02   3.5817209e-04   2.7138202e-02
   1.9600000e+02   7.0134527e-05   3.7268838e-03
   1.9620000e+02  -2.7402722e-05  -1.6508625e-02
   1.9640000e+02  -1.7141242e-04  -3.1535542e-02
   1.9660000e+02  -5.5693205e-04  -3.9160652e-02
   1.9680000e+02  -8.4830948e-04  -3.5059631e-02
   1.9700000e+02  -7.5470952e-04  -2.1457518e-02
   1.9720000e+02  -4.0146455e-04  -5.9104638e-03
   1.9740000e+02   1.4027614e-05   6.1350615e-03
   1.9760000e+02   4.1740681e-04   1.2219132e-02
   1.9780000e+02   7.2575030e-04   1.1781918e-02
   1.9800000e+02   8.3665148e-04   6.6846554e-03
   1.9820000e+02   7.2372777e-04   8.8134884e-04
   1.9840000e+02   4.4457447e-04  -1.6836059e-03
   1.9860000e+02   8.0954210e-05   9.1368461e-04
   1.9880000e+02  -2.7868446e-04   8.1755392e-03
   1.9900000e+02  -5.1092533e-04   1.7781106e-02
   1.9920000e+02  -5.3951056e-04   2.5130249e-02
   1.9940000e+02  -4.8878806e-04   2.4330994e-02
   1.9960000e+02  -3.4284510e-04   1.4866778e-02
   1.9980000e+02  -2.0861765e-04  -1.0390574e-03
   2.0000000e+02             NaN             NaN

